Uncovering Energy-Efficient Practices in Deep Learning Training: Preliminary Steps Towards Green AI

Modern AI practices all strive towards the same goal: better results. In the context of deep learning, the term "results" often refers to the achieved accuracy on a competitive problem set. In this paper, we adopt an idea from the emerging field of Green AI to consider energy consumption as a metric of equal importance to accuracy and to reduce any irrelevant tasks or energy usage. We examine the training stage of the deep learning pipeline from a sustainability perspective, through the study of hyperparameter tuning strategies and the model complexity, two factors vastly impacting the overall pipeline's energy consumption. First, we investigate the effectiveness of grid search, random search and Bayesian optimisation during hyperparameter tuning, and we find that Bayesian optimisation significantly dominates the other strategies. Furthermore, we analyse the architecture of convolutional neural networks with the energy consumption of three prominent layer types: convolutional, linear and ReLU layers. The results show that convolutional layers are the most computationally expensive by a strong margin. Additionally, we observe diminishing returns in accuracy for more energy-hungry models. The overall energy consumption of training can be halved by reducing the network complexity. In conclusion, we highlight innovative and promising energy-efficient practices for training deep learning models. To expand the application of Green AI, we advocate for a shift in the design of deep learning models, by considering the trade-off between energy efficiency and accuracy.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> data/e1/c10_3_cnn.dat <==
x1	y1	y2	y3
0	0.1	0.124525	0.1043125
1	0.2563375	0.2856625	0.2441125
2	0.3458	0.4553875	0.2441125
3	0.616025	0.4553875	0.2441125
4	0.616025	0.5865375	0.2441125
5	0.616025	0.5865375	0.2441125
6	0.616025	0.5865375	0.6120875
7	0.616025	0.5865375	0.6365375
8	0.616025	0.5865375	0.6365375
9	0.616025	0.5865375	0.6365375
10	0.616025	0.5865375	0.6365375
11	0.616025	0.5865375	0.6365375
12	0.616025	0.5865375	0.6365375
13	0.616025	0.5865375	0.6365375
14	0.616025	0.5865375	0.6365375
15	0.616025	0.5865375	0.645025
16	0.616025	0.5865375	0.645025
17	0.616025	0.5865375	0.645025
18	0.616025	0.5865375	0.645025
19	0.616025	0.5865375	0.658075
20	0.616025	0.5865375	0.6591125
21	0.616025	0.5865375	0.6591125
22	0.616025	0.5865375	0.6591125
23	0.616025	0.5865375	0.661225
24	0.616025	0.5865375	0.661225
25	0.616025	0.5865375	0.661225
26	0.616025	0.5865375	0.661225
27	0.616025	0.5865375	0.661225
28	0.616025	0.5865375	0.661225
29	0.616025	0.5865375	0.661225
30	0.616025	0.5865375	0.661225
31	0.616025	0.5865375	0.661225
32	0.616025	0.5865375	0.661225
33	0.616025	0.5865375	0.661225
34	0.616025	0.586775	0.661225
35	0.616025	0.586775	0.661225
36	0.616025	0.586775	0.661225
37	0.616025	0.586775	0.661225
38	0.616025	0.586775	0.661225
39	0.616025	0.586775	0.661225
40	0.616025	0.586775	0.661225
41	0.616025	0.586775	0.661225
42	0.616025	0.586775	0.661225
43	0.616025	0.586775	0.661225
44	0.616025	0.586775	0.661225
45	0.616025	0.586775	0.661225
46	0.616025	0.586775	0.661225
47	0.616025	0.586775	0.661225
48	0.616025	0.586775	0.661225
49	0.616025	0.586775	0.661225
50	0.616025	0.586775	0.661225
51	0.616025	0.586775	0.661225
52	0.616025	0.586775	0.661225
53	0.616025	0.586775	0.661225
54	0.616025	0.587075	0.661225
55	0.616025	0.587075	0.661225
56	0.616025	0.587075	0.661225
57	0.616025	0.587075	0.661225
58	0.616025	0.587075	0.661225
59	0.616025	0.587075	0.661225
60	0.616025	0.587075	0.661225
61	0.616025	0.587075	0.661225
62	0.616025	0.587075	0.661225
63	0.616025	0.587075	0.661225

==> data/e1/c10_3_linear.dat <==
x1	y1	y2	y3
0	0.10525	0.102975	0.1043625
1	0.10525	0.102975	0.1043625
2	0.10525	0.401775	0.2743125
3	0.1924375	0.401775	0.2743125
4	0.1924375	0.401775	0.2743125
5	0.1924375	0.401775	0.3856375
6	0.1924375	0.401775	0.3856375
7	0.1924375	0.401775	0.388175
8	0.1924375	0.401775	0.388175
9	0.1924375	0.401775	0.388175
10	0.1924375	0.401775	0.388175
11	0.1924375	0.401775	0.388175
12	0.1924375	0.4019	0.388175
13	0.1924375	0.4019	0.388175
14	0.2375125	0.4019	0.388175
15	0.2375125	0.4019	0.388175
16	0.2413875	0.4019	0.388175
17	0.2413875	0.4019	0.388175
18	0.2413875	0.4019	0.388175
19	0.2413875	0.4019	0.388175
20	0.2413875	0.4019	0.388175
21	0.2413875	0.4019	0.388175
22	0.364425	0.4019	0.388175
23	0.364425	0.4019	0.388175
24	0.364425	0.4019	0.388175
25	0.364425	0.4019	0.388175
26	0.364425	0.4019	0.388175
27	0.364425	0.4019	0.388175
28	0.364425	0.4019	0.388175
29	0.364425	0.4019	0.388175
30	0.364425	0.4019	0.388175
31	0.364425	0.4019	0.388175
32	0.364425	0.4019	0.388175
33	0.364425	0.4019	0.388175
34	0.364425	0.4032	0.388175
35	0.364425	0.4032	0.3940625
36	0.364425	0.4032	0.3940625
37	0.364425	0.4032	0.3943125
38	0.364425	0.4032	0.3943125
39	0.364425	0.4032	0.3943125
40	0.364425	0.4032	0.3943125
41	0.364425	0.4032	0.3943125
42	0.364425	0.4032	0.3943125
43	0.364425	0.4032	0.3943125
44	0.364425	0.4032	0.3943125
45	0.364425	0.4032	0.3943125
46	0.364425	0.4032	0.3943125
47	0.364425	0.4032	0.3943125
48	0.364425	0.4032	0.3943125
49	0.364425	0.4032	0.3943125
50	0.364425	0.4032	0.3943125
51	0.364425	0.4032	0.3943125
52	0.364425	0.4032	0.3943125
53	0.364425	0.4032	0.3943125
54	0.364425	0.4032	0.3943125
55	0.364425	0.4032	0.3943125
56	0.364425	0.4032	0.3943125
57	0.364425	0.4032	0.3943125
58	0.364425	0.4032	0.3943125
59	0.364425	0.4032	0.3943125
60	0.364425	0.4032	0.3943125
61	0.364425	0.4032	0.3943125
62	0.379675	0.4032	0.3943125
63	0.379675	0.4032	0.3943125

==> data/e1/c10_3_poly.dat <==
x1	y1	y2	y3
0	0.1339125	0.1038125	0.101325
1	0.1339125	0.3999125	0.101325
2	0.1339125	0.3999125	0.274075
3	0.1339125	0.3999125	0.3927
4	0.1339125	0.3999125	0.3927
5	0.1339125	0.3999125	0.3934625
6	0.1339125	0.3999125	0.3934625
7	0.1339125	0.3999125	0.3934625
8	0.1339125	0.3999125	0.3934625
9	0.1339125	0.4007625	0.394225
10	0.1339125	0.4007625	0.394225
11	0.14385	0.4007625	0.4059375
12	0.14385	0.4007625	0.4059375
13	0.14385	0.4012375	0.4059375
14	0.14385	0.4012375	0.4059375
15	0.14385	0.4012375	0.4059375
16	0.14385	0.4012375	0.4059375
17	0.14385	0.4012375	0.4059375
18	0.2376625	0.4012375	0.4059375
19	0.2376625	0.401925	0.4059375
20	0.2376625	0.401925	0.4059375
21	0.2376625	0.401925	0.4059375
22	0.2376625	0.401925	0.4059375
23	0.2376625	0.401925	0.4059375
24	0.2376625	0.401925	0.4059375
25	0.2376625	0.401925	0.4059375
26	0.317975	0.401925	0.4059375
27	0.317975	0.401925	0.4059375
28	0.317975	0.401925	0.4059375
29	0.317975	0.401925	0.4059375
30	0.317975	0.401925	0.4059375
31	0.317975	0.401925	0.4059375
32	0.317975	0.401925	0.4059375
33	0.317975	0.401925	0.4059375
34	0.317975	0.401925	0.4059375
35	0.317975	0.401925	0.4059375
36	0.317975	0.401925	0.4059375
37	0.317975	0.401925	0.4059375
38	0.317975	0.401925	0.4059375
39	0.317975	0.401925	0.4059375
40	0.317975	0.401925	0.4059375
41	0.317975	0.401925	0.4059375
42	0.317975	0.401925	0.4059375
43	0.317975	0.4024625	0.4059375
44	0.317975	0.4024625	0.4059375
45	0.317975	0.4024625	0.4059375
46	0.317975	0.4024625	0.4059375
47	0.317975	0.4024625	0.4059375
48	0.317975	0.4024625	0.4059375
49	0.317975	0.4024625	0.4059375
50	0.317975	0.4024625	0.4059375
51	0.317975	0.4024625	0.4059375
52	0.317975	0.4024875	0.4059375
53	0.317975	0.4024875	0.4059375
54	0.317975	0.4024875	0.4059375
55	0.317975	0.4024875	0.4059375
56	0.317975	0.4024875	0.4059375
57	0.317975	0.4024875	0.4059375
58	0.317975	0.4024875	0.4059375
59	0.317975	0.4024875	0.4059375
60	0.317975	0.4024875	0.4059375
61	0.317975	0.4024875	0.4059375
62	0.317975	0.4024875	0.4059375
63	0.317975	0.4024875	0.4059375

==> data/e1/c10_5_cnn.dat <==
x1	y1	y2	y3
0	0.57805	0.4747625	0.501275
1	0.57805	0.4747625	0.501275
2	0.57805	0.4747625	0.65425
3	0.57805	0.529225	0.65425
4	0.57805	0.531925	0.65425
5	0.57805	0.531925	0.65425
6	0.57805	0.531925	0.65425
7	0.57805	0.531925	0.65425
8	0.57805	0.531925	0.65425
9	0.57805	0.531925	0.65425
10	0.57805	0.531925	0.65425
11	0.57805	0.5584875	0.65425
12	0.57805	0.5648625	0.6830875
13	0.57805	0.5648625	0.6830875
14	0.57805	0.5648625	0.6830875
15	0.57805	0.5648625	0.6842875
16	0.57805	0.5845125	0.6842875
17	0.57805	0.5845125	0.6842875
18	0.57805	0.5845125	0.6842875
19	0.57805	0.5845125	0.6842875
20	0.57805	0.5845125	0.6842875
21	0.57805	0.5845125	0.6842875
22	0.57805	0.5845125	0.6842875
23	0.57805	0.5845125	0.6842875
24	0.57805	0.5845125	0.6842875
25	0.57805	0.5845125	0.6842875
26	0.57805	0.5845125	0.6842875
27	0.57805	0.5845125	0.6842875
28	0.57805	0.5845125	0.6842875
29	0.57805	0.5845125	0.6842875
30	0.57805	0.5845125	0.6842875
31	0.57805	0.5845125	0.6842875
32	0.57805	0.5845125	0.6842875
33	0.57805	0.5845125	0.6842875
34	0.57805	0.5845125	0.6842875
35	0.57805	0.5845125	0.6842875
36	0.57805	0.5845125	0.6842875
37	0.57805	0.5845125	0.6842875
38	0.57805	0.5845125	0.6842875
39	0.6049875	0.5845125	0.6842875
40	0.6049875	0.5845125	0.6842875
41	0.6049875	0.5845125	0.6842875
42	0.6049875	0.5845125	0.6842875
43	0.6049875	0.5845125	0.6842875
44	0.6049875	0.5845125	0.6842875
45	0.6049875	0.5845125	0.6842875
46	0.6049875	0.5845125	0.6842875
47	0.6049875	0.5845125	0.6842875
48	0.6049875	0.5845125	0.6842875
49	0.6049875	0.5845125	0.6842875
50	0.6049875	0.5845125	0.6842875
51	0.6049875	0.5845125	0.6842875
52	0.6049875	0.5845125	0.6842875
53	0.6049875	0.5845125	0.6842875
54	0.6049875	0.5845125	0.6842875
55	0.6049875	0.5845125	0.6842875
56	0.6049875	0.5845125	0.6842875
57	0.6049875	0.5845125	0.6842875
58	0.6049875	0.5845125	0.6842875
59	0.6049875	0.5845125	0.6842875
60	0.6049875	0.5845125	0.6842875
61	0.6049875	0.5845125	0.6842875
62	0.6049875	0.5845125	0.6842875
63	0.6049875	0.5845125	0.6842875

==> data/e1/c10_5_linear.dat <==
x1	y1	y2	y3
0	0.1030625	0.1095125	0.105275
1	0.330075	0.1095125	0.2890875
2	0.330075	0.1095125	0.2890875
3	0.330075	0.1095125	0.383
4	0.330075	0.1095125	0.383
5	0.330075	0.1095125	0.383
6	0.330075	0.1095125	0.383
7	0.330075	0.12275	0.383
8	0.330075	0.12275	0.383
9	0.330075	0.12275	0.383
10	0.330075	0.1633625	0.383
11	0.344225	0.3698375	0.383
12	0.344225	0.3698375	0.383
13	0.344225	0.3698375	0.383
14	0.344225	0.3698375	0.383
15	0.344225	0.3698375	0.383
16	0.344225	0.3698375	0.383
17	0.344225	0.3698375	0.383
18	0.344225	0.3698375	0.383
19	0.344225	0.3698375	0.383
20	0.344225	0.3698375	0.383
21	0.344225	0.3698375	0.383
22	0.344225	0.3698375	0.383
23	0.344225	0.3698375	0.383
24	0.344225	0.3698375	0.383
25	0.344225	0.3698375	0.383
26	0.344225	0.3698375	0.383
27	0.344225	0.3698375	0.383
28	0.344225	0.3698375	0.383
29	0.344225	0.3698375	0.383
30	0.344225	0.3698375	0.383
31	0.344225	0.3698375	0.383
32	0.344225	0.3698375	0.383
33	0.344225	0.3698375	0.383
34	0.344225	0.3698375	0.383
35	0.344225	0.3698375	0.383
36	0.344225	0.3698375	0.383
37	0.344225	0.3698375	0.383
38	0.344225	0.396275	0.383
39	0.344225	0.396275	0.383
40	0.344225	0.396275	0.383
41	0.344225	0.396275	0.383
42	0.344225	0.396275	0.383
43	0.344225	0.396275	0.383
44	0.344225	0.396275	0.383
45	0.344225	0.396275	0.383
46	0.344225	0.396275	0.383
47	0.344225	0.396275	0.383
48	0.344225	0.396275	0.383
49	0.3446625	0.396275	0.383
50	0.3446625	0.396275	0.383
51	0.3446625	0.396275	0.383
52	0.3446625	0.396275	0.383
53	0.3446625	0.3962875	0.383
54	0.3446625	0.3962875	0.383
55	0.3446625	0.3962875	0.383
56	0.3446625	0.3962875	0.383
57	0.3446625	0.3962875	0.383
58	0.3446625	0.3962875	0.383
59	0.3446625	0.3962875	0.383
60	0.3446625	0.3962875	0.383
61	0.3446625	0.3962875	0.383
62	0.3446625	0.3962875	0.383
63	0.3446625	0.3962875	0.383

==> data/e1/c10_5_poly.dat <==
x1	y1	y2	y3
0	0.1059	0.1020375	0.10405
1	0.1059	0.1020375	0.1326
2	0.107725	0.143175	0.35785
3	0.1199875	0.143175	0.35785
4	0.1199875	0.143175	0.35785
5	0.1199875	0.143175	0.35785
6	0.1199875	0.3689	0.35785
7	0.1199875	0.3689	0.35785
8	0.2060875	0.3689	0.35785
9	0.2060875	0.3689	0.35785
10	0.2060875	0.3689	0.35785
11	0.2060875	0.3689	0.35785
12	0.2060875	0.3689	0.35785
13	0.2060875	0.3689	0.35785
14	0.2060875	0.3689	0.35785
15	0.2060875	0.3689	0.35785
16	0.2060875	0.3689	0.35785
17	0.2060875	0.3689	0.39155
18	0.2060875	0.3689	0.39155
19	0.2060875	0.3689	0.39155
20	0.2060875	0.3689	0.39155
21	0.266225	0.3689	0.39155
22	0.266225	0.3689	0.39155
23	0.266225	0.3689	0.39155
24	0.266225	0.3689	0.39155
25	0.266225	0.3689	0.39155
26	0.266225	0.3689	0.402675
27	0.266225	0.3689	0.402675
28	0.266225	0.3689	0.402675
29	0.266225	0.3689	0.402675
30	0.266225	0.3689	0.402675
31	0.266225	0.3689	0.402675
32	0.266225	0.3689	0.402675
33	0.3091	0.3689	0.402675
34	0.3091	0.3689	0.402675
35	0.3091	0.3689	0.402675
36	0.3091	0.3689	0.402675
37	0.3091	0.3689	0.402675
38	0.3091	0.3689	0.402675
39	0.3091	0.3689	0.402675
40	0.3091	0.3689	0.402675
41	0.3238875	0.3705125	0.402675
42	0.3238875	0.3705125	0.402675
43	0.3238875	0.3705125	0.402675
44	0.3238875	0.3705125	0.402675
45	0.3238875	0.3705125	0.402675
46	0.3238875	0.3705125	0.402675
47	0.3238875	0.3705125	0.402675
48	0.3238875	0.3705125	0.402675
49	0.3238875	0.3705125	0.402675
50	0.3238875	0.3705125	0.402675
51	0.3238875	0.3705125	0.402675
52	0.3238875	0.3705125	0.402675
53	0.3238875	0.3705125	0.402675
54	0.3238875	0.3705125	0.402675
55	0.3332625	0.3705125	0.402675
56	0.3332625	0.3705125	0.402675
57	0.3332625	0.3705125	0.402675
58	0.3332625	0.3705125	0.402675
59	0.3332625	0.3705125	0.402675
60	0.3332625	0.3705125	0.402675
61	0.3332625	0.3705125	0.402675
62	0.3332625	0.3705125	0.402675
63	0.3332625	0.3705125	0.402675

==> data/e1/fm_3_cnn.dat <==
x1	y1	y2	y3
0	0.1	0.270325	0.1
1	0.276725	0.270325	0.1904125
2	0.8550875	0.270325	0.76305
3	0.87445	0.8313125	0.76305
4	0.87445	0.8313125	0.76305
5	0.87445	0.8580125	0.76305
6	0.87445	0.8580125	0.765825
7	0.87445	0.8580125	0.850775
8	0.87445	0.8580125	0.850775
9	0.87445	0.8580125	0.850775
10	0.87445	0.8742125	0.850775
11	0.87445	0.8742125	0.850775
12	0.87445	0.8742125	0.8792375
13	0.87445	0.8742125	0.8792375
14	0.87445	0.8742125	0.8792375
15	0.8773125	0.8742125	0.8792375
16	0.8773125	0.8742125	0.8792375
17	0.8773125	0.8742125	0.8792375
18	0.8773125	0.8742125	0.88285
19	0.8773125	0.8753625	0.8839125
20	0.8773125	0.8753625	0.8839125
21	0.8773125	0.8753625	0.8839125
22	0.8773125	0.8753625	0.8839125
23	0.8773125	0.8753625	0.8839125
24	0.8773125	0.8753625	0.8839125
25	0.8773125	0.8753625	0.8839125
26	0.8773125	0.8753625	0.8839125
27	0.8773125	0.8753625	0.8839125
28	0.8773125	0.8753625	0.8839125
29	0.8773125	0.8753625	0.8839125
30	0.8773125	0.8753625	0.8839125
31	0.8773125	0.8753625	0.8839125
32	0.8773125	0.8753625	0.8839125
33	0.8773125	0.8753625	0.8839125
34	0.8773375	0.8753625	0.8839125
35	0.8773375	0.8753625	0.884725
36	0.8773375	0.8753625	0.884725
37	0.8773375	0.8753625	0.884725
38	0.879325	0.8753625	0.884725
39	0.879325	0.8753625	0.884725
40	0.879325	0.8753625	0.884725
41	0.879325	0.8753625	0.884725
42	0.879325	0.8753625	0.884725
43	0.879325	0.8753625	0.884725
44	0.879325	0.8753625	0.884725
45	0.879325	0.8753625	0.884725
46	0.879325	0.8753625	0.884725
47	0.879325	0.8753625	0.884725
48	0.879325	0.8753625	0.884725
49	0.879325	0.8753625	0.884725
50	0.879325	0.8753625	0.884725
51	0.879325	0.8753625	0.884725
52	0.879325	0.8753625	0.884725
53	0.879325	0.8753625	0.884725
54	0.879325	0.8753625	0.884725
55	0.879325	0.8753625	0.884725
56	0.879325	0.8753625	0.884725
57	0.879325	0.8753625	0.884725
58	0.879325	0.8753625	0.884725
59	0.879325	0.8753625	0.884725
60	0.879325	0.8753625	0.884725
61	0.879325	0.8753625	0.884725
62	0.879325	0.8753625	0.884725
63	0.879325	0.8753625	0.884725

==> data/e1/fm_3_linear.dat <==
x1	y1	y2	y3
0	0.25565	0.19875	0.166125
1	0.25565	0.19875	0.2116875
2	0.27545	0.8138625	0.2116875
3	0.713275	0.8138625	0.8380625
4	0.713275	0.8138625	0.8380625
5	0.713275	0.8138625	0.84145
6	0.713275	0.81405	0.84145
7	0.713275	0.81405	0.84145
8	0.713275	0.81405	0.84145
9	0.713275	0.81405	0.84145
10	0.713275	0.81405	0.84145
11	0.713275	0.81405	0.84145
12	0.713275	0.81405	0.84145
13	0.713275	0.81405	0.84145
14	0.8212	0.81405	0.84145
15	0.8212	0.81405	0.84145
16	0.8212	0.81405	0.84145
17	0.8212	0.81405	0.84145
18	0.8212	0.81405	0.84145
19	0.8212	0.81405	0.84145
20	0.8212	0.81405	0.84145
21	0.8212	0.81405	0.84145
22	0.841425	0.81405	0.84145
23	0.841425	0.81405	0.84145
24	0.841425	0.81405	0.84145
25	0.841425	0.81405	0.84145
26	0.841425	0.81405	0.84145
27	0.841425	0.81405	0.84145
28	0.841425	0.81405	0.8423125
29	0.841425	0.81405	0.8423125
30	0.841425	0.81405	0.8424875
31	0.841425	0.81405	0.8424875
32	0.841425	0.81405	0.8424875
33	0.841425	0.81405	0.8424875
34	0.841425	0.814275	0.84525
35	0.841425	0.814275	0.84525
36	0.841425	0.8143	0.84525
37	0.841425	0.8143	0.84525
38	0.841425	0.8143	0.84525
39	0.841425	0.8143	0.84525
40	0.841425	0.8143	0.84525
41	0.841425	0.8143	0.84525
42	0.841425	0.8143	0.84525
43	0.841425	0.8143	0.84525
44	0.841425	0.8143	0.84525
45	0.841425	0.8143	0.84525
46	0.841425	0.8143	0.84525
47	0.841425	0.8143	0.84535
48	0.841425	0.8143	0.84535
49	0.841425	0.8143	0.84535
50	0.841425	0.8143	0.84535
51	0.841425	0.81455	0.84535
52	0.841425	0.81455	0.84535
53	0.841425	0.81455	0.84535
54	0.841425	0.81455	0.84535
55	0.841425	0.81455	0.84535
56	0.841425	0.81455	0.84535
57	0.841425	0.81455	0.84535
58	0.841425	0.81455	0.84535
59	0.841425	0.81455	0.84535
60	0.841425	0.81455	0.84535
61	0.841425	0.81455	0.84535
62	0.841425	0.81455	0.84535
63	0.841425	0.81455	0.84535

==> data/e1/fm_3_poly.dat <==
x1	y1	y2	y3
0	0.2117125	0.201475	0.2204375
1	0.3257375	0.2346125	0.811675
2	0.3257375	0.2346125	0.811675
3	0.3257375	0.2346125	0.811675
4	0.3257375	0.8041125	0.8418875
5	0.3257375	0.8041125	0.8418875
6	0.3257375	0.8041125	0.8418875
7	0.3257375	0.8041125	0.8418875
8	0.3257375	0.8041125	0.8418875
9	0.3257375	0.8041125	0.8418875
10	0.3257375	0.8041125	0.8418875
11	0.6326375	0.8041125	0.8418875
12	0.6326375	0.8041125	0.8418875
13	0.6326375	0.8041125	0.8418875
14	0.6326375	0.8041125	0.846675
15	0.6326375	0.8041125	0.846675
16	0.6326375	0.8041125	0.846675
17	0.6326375	0.8041125	0.846675
18	0.8272875	0.805	0.846675
19	0.8272875	0.805	0.846675
20	0.8272875	0.805	0.846675
21	0.8272875	0.805	0.846675
22	0.8272875	0.805	0.846675
23	0.8272875	0.805	0.846675
24	0.8272875	0.805	0.846675
25	0.8272875	0.805	0.846675
26	0.8288625	0.805	0.846675
27	0.8288625	0.805	0.846675
28	0.8288625	0.805	0.846675
29	0.8288625	0.805	0.846675
30	0.8288625	0.805	0.846675
31	0.8288625	0.805	0.846675
32	0.8288625	0.805	0.846675
33	0.8288625	0.805	0.846675
34	0.8288625	0.805	0.846675
35	0.8288625	0.805	0.846675
36	0.8288625	0.805	0.846675
37	0.8288625	0.805	0.846675
38	0.8288625	0.805	0.846675
39	0.8288625	0.805	0.846675
40	0.8288625	0.805	0.846675
41	0.8288625	0.805	0.846675
42	0.8288625	0.805	0.846675
43	0.8288625	0.805	0.846675
44	0.8288625	0.805	0.846675
45	0.8288625	0.805	0.8469625
46	0.8288625	0.805	0.8469625
47	0.8288625	0.805	0.8469625
48	0.8288625	0.805	0.8469625
49	0.8288625	0.805	0.8469625
50	0.8288625	0.805	0.8469625
51	0.8288625	0.805	0.8469625
52	0.8288625	0.805	0.8469625
53	0.8288625	0.805	0.8469625
54	0.8288625	0.805	0.8469625
55	0.8288625	0.805	0.8469625
56	0.8288625	0.805	0.8469625
57	0.8288625	0.805	0.8469625
58	0.8288625	0.805	0.8469625
59	0.8288625	0.805	0.8469625
60	0.8288625	0.805	0.8469625
61	0.8288625	0.805	0.8469625
62	0.8288625	0.805	0.8469625
63	0.8288625	0.805	0.8469625

==> data/e1/fm_5_cnn.dat <==
x1	y1	y2	y3
0	0.429525	0.1	0.4524125
1	0.429525	0.7727875	0.4524125
2	0.429525	0.7727875	0.4726875
3	0.429525	0.7727875	0.7837
4	0.429525	0.7727875	0.7837
5	0.429525	0.7727875	0.7837
6	0.429525	0.7727875	0.8014125
7	0.7097	0.7727875	0.8014125
8	0.7097	0.7727875	0.8014125
9	0.7097	0.7906375	0.8014125
10	0.7097	0.7906375	0.8014125
11	0.7097	0.7906375	0.8014125
12	0.7097	0.7906375	0.844975
13	0.7097	0.8563625	0.8803375
14	0.7097	0.8563625	0.8803375
15	0.7989375	0.8563625	0.8803375
16	0.7989375	0.8563625	0.8803375
17	0.7989375	0.8563625	0.8803375
18	0.7989375	0.8563625	0.8803375
19	0.7989375	0.8563625	0.8876375
20	0.7989375	0.8563625	0.8876375
21	0.7989375	0.8563625	0.8876375
22	0.7989375	0.8563625	0.8876375
23	0.7989375	0.8563625	0.8876375
24	0.7989375	0.8563625	0.8876375
25	0.7989375	0.8563625	0.8876375
26	0.7989375	0.8563625	0.8876375
27	0.7989375	0.8563625	0.8876375
28	0.8879	0.8563625	0.8876375
29	0.8879	0.8563625	0.8876375
30	0.8879	0.8563625	0.8876375
31	0.8879	0.8563625	0.8876375
32	0.8879	0.8563625	0.8876375
33	0.8879	0.8563625	0.8876375
34	0.8879	0.8563625	0.8876375
35	0.8879	0.8563625	0.8876375
36	0.8879	0.8563625	0.8876375
37	0.8879	0.8563625	0.8876375
38	0.8879	0.8563625	0.8876375
39	0.8879	0.8563625	0.8876375
40	0.8879	0.8563625	0.8876375
41	0.8879	0.8563625	0.8876375
42	0.8879	0.8563625	0.8876375
43	0.8879	0.8563625	0.8876375
44	0.8879	0.8563625	0.8876375
45	0.8879	0.8563625	0.8876375
46	0.8879	0.8563625	0.8876375
47	0.8879	0.8563625	0.8876375
48	0.8879	0.8563625	0.8876375
49	0.8879	0.8563625	0.8876375
50	0.8879	0.8563625	0.8876375
51	0.8879	0.8563625	0.8876375
52	0.8879	0.8563625	0.8876375
53	0.8879	0.8563625	0.8876375
54	0.8879	0.8563625	0.8876375
55	0.8879	0.8563625	0.8876375
56	0.8879	0.8563625	0.8876375
57	0.8879	0.8563625	0.8876375
58	0.8879	0.8563625	0.8876375
59	0.8879	0.8563625	0.8876375
60	0.8879	0.8563625	0.8876375
61	0.8879	0.8563625	0.8876375
62	0.8879	0.8563625	0.8876375
63	0.8879	0.8563625	0.8876375

==> data/e1/fm_5_linear.dat <==
x1	y1	y2	y3
0	0.641675	0.2449625	0.6637
1	0.641675	0.2449625	0.6637
2	0.641675	0.280875	0.6637
3	0.641675	0.6768	0.6637
4	0.641675	0.6768	0.6637
5	0.7349	0.6788625	0.6637
6	0.7349	0.6788625	0.6637
7	0.7546875	0.6788625	0.6735875
8	0.7546875	0.6788625	0.8397125
9	0.7546875	0.6788625	0.8397125
10	0.7546875	0.6788625	0.8397125
11	0.7546875	0.6788625	0.8409875
12	0.7546875	0.69195	0.8413875
13	0.7546875	0.69195	0.8413875
14	0.7546875	0.69195	0.8413875
15	0.7546875	0.739075	0.8413875
16	0.7546875	0.739075	0.8413875
17	0.7546875	0.739075	0.844725
18	0.7546875	0.739075	0.844725
19	0.7546875	0.739075	0.844725
20	0.7546875	0.739075	0.844725
21	0.7546875	0.739075	0.844725
22	0.7546875	0.7566375	0.844725
23	0.7546875	0.7566375	0.844725
24	0.7546875	0.7566375	0.844725
25	0.7546875	0.7566375	0.844725
26	0.7546875	0.7566375	0.844725
27	0.7546875	0.7566375	0.844725
28	0.7546875	0.7566375	0.844725
29	0.7546875	0.813825	0.844725
30	0.7546875	0.813825	0.844725
31	0.7546875	0.813825	0.844725
32	0.7546875	0.813825	0.844725
33	0.7546875	0.813825	0.844725
34	0.7546875	0.813825	0.844725
35	0.7546875	0.813825	0.844725
36	0.7546875	0.813825	0.844725
37	0.7546875	0.813825	0.844725
38	0.7546875	0.813825	0.844725
39	0.7642	0.813825	0.844725
40	0.7642	0.813825	0.844725
41	0.7642	0.813825	0.844725
42	0.7642	0.813825	0.844725
43	0.7642	0.813825	0.844725
44	0.7642	0.813825	0.844725
45	0.7642	0.813825	0.844725
46	0.7642	0.813825	0.844725
47	0.7642	0.813825	0.844725
48	0.7845125	0.813825	0.844725
49	0.7845125	0.813825	0.844725
50	0.7845125	0.813825	0.844725
51	0.8064375	0.813825	0.844725
52	0.8064375	0.813825	0.844725
53	0.8064375	0.813825	0.844725
54	0.8064375	0.813825	0.844725
55	0.8064375	0.813825	0.844725
56	0.8064375	0.813825	0.844725
57	0.8064375	0.813825	0.844725
58	0.8064375	0.813825	0.844725
59	0.8064375	0.813825	0.844725
60	0.8064375	0.813825	0.844725
61	0.8064375	0.813825	0.844725
62	0.8064375	0.813825	0.844725
63	0.8064375	0.813825	0.844725

==> data/e1/fm_5_poly.dat <==
x1	y1	y2	y3
0	0.3210625	0.7852125	0.2437125
1	0.3210625	0.7852125	0.7119375
2	0.3210625	0.7852125	0.7119375
3	0.3210625	0.7852125	0.7119375
4	0.6829875	0.7852125	0.7119375
5	0.6829875	0.7852125	0.7119375
6	0.6829875	0.7852125	0.7119375
7	0.6829875	0.7852125	0.7119375
8	0.783225	0.7852125	0.7119375
9	0.783225	0.7852125	0.7119375
10	0.783225	0.7852125	0.7119375
11	0.783225	0.7852125	0.77265
12	0.783225	0.7852125	0.8207125
13	0.783225	0.7852125	0.8207125
14	0.783225	0.7852125	0.8207125
15	0.783225	0.7852125	0.8207125
16	0.783225	0.7852125	0.8207125
17	0.783225	0.7852125	0.8207125
18	0.783225	0.7852125	0.833125
19	0.783225	0.7852125	0.833125
20	0.8081375	0.7852125	0.833125
21	0.8081375	0.7852125	0.833125
22	0.8081375	0.7852125	0.833125
23	0.8081375	0.7852125	0.833125
24	0.8081375	0.7852125	0.833125
25	0.8081375	0.7852125	0.833125
26	0.8081375	0.7852125	0.833125
27	0.8081375	0.7852125	0.833125
28	0.8081375	0.7852125	0.833475
29	0.8081375	0.7852125	0.833475
30	0.8081375	0.7852125	0.833475
31	0.8081375	0.7852125	0.833475
32	0.8081375	0.7852125	0.833475
33	0.8081375	0.7852125	0.833475
34	0.8081375	0.7852125	0.833475
35	0.8081375	0.7852125	0.833475
36	0.8081375	0.7922625	0.833475
37	0.8081375	0.7922625	0.833475
38	0.8081375	0.7922625	0.833475
39	0.8081375	0.8054875	0.833475
40	0.8081375	0.8054875	0.833475
41	0.8156875	0.8054875	0.833475
42	0.8156875	0.8054875	0.833475
43	0.8156875	0.8054875	0.833475
44	0.8156875	0.8054875	0.833475
45	0.8156875	0.8054875	0.833475
46	0.8156875	0.8054875	0.833475
47	0.8156875	0.8054875	0.833475
48	0.8156875	0.8054875	0.833475
49	0.8156875	0.8054875	0.833475
50	0.8156875	0.8054875	0.833475
51	0.8156875	0.8054875	0.833475
52	0.8156875	0.8054875	0.833475
53	0.8156875	0.8054875	0.833475
54	0.8156875	0.8054875	0.833475
55	0.8266375	0.8054875	0.833475
56	0.8266375	0.8054875	0.833475
57	0.8266375	0.8054875	0.833475
58	0.8266375	0.8054875	0.833475
59	0.8266375	0.8054875	0.833475
60	0.8266375	0.8054875	0.833475
61	0.8266375	0.8054875	0.833475
62	0.8266375	0.8054875	0.833475
63	0.8266375	0.8054875	0.833475

==> data/e2/cv_c10.dat <==
0.010558269468912961
0.006548449543441749
0.01801396930561247
0.015496828551392559
0.00864469454531388
0.0067220097953811795
0.004728191296424488
0.007191518516286933

==> data/e2/cv_fm.dat <==
0.003682490042
0.004241926888
0.01044572409
0.01194751719
0.003838808758
0.01207034767
0.00644876058
0.006113698679

==> data/e2/e_vs_a_c10.dat <==
energy	accuracy
2631.966559	0.5794
2603.210217	0.563
2617.189845	0.5692
2620.048728	0.5781
2623.687466	0.5769
2619.011619	0.572
2643.426676	0.575
2619.664524	0.5883
2617.75717	0.5614
2609.289393	0.5735
2598.962418	0.5708
2628.825396	0.5607
2606.367937	0.5708
2614.769101	0.5638
2590.743804	0.561
2624.758043	0.5724
2618.526887	0.5718
2623.748033	0.5654
2631.125488	0.5615
2618.994231	0.5657
2623.973928	0.5738
2619.328076	0.5736
2643.38203	0.5652
2609.026274	0.5756
2635.493469	0.5743
2632.610381	0.5747
2634.318034	0.5617
2626.170497	0.5614
2656.389503	0.5709
2649.08067	0.578
2626.352994	0.5625
2635.098786	0.5713
2644.846081	0.5802
2622.185196	0.5613
2633.044817	0.574
2632.399779	0.5577
2627.367625	0.5681
2652.894597	0.5717
2623.834904	0.5615
2626.77306	0.5562
2633.540786	0.569
2622.82326	0.5683
2622.374429	0.569
2637.549899	0.5853
2625.279775	0.5685
2621.277244	0.5816
2659.749126	0.5856
2640.624085	0.5641
2646.305741	0.5893
2638.814882	0.5693
2644.003875	0.5731
2645.699269	0.5847
2640.29562	0.5716
2642.445704	0.5946
2650.409865	0.5732
2625.477794	0.5821
2645.004037	0.5822
2621.645792	0.5735
2635.741073	0.5796
2634.056814	0.5771
2639.653879	0.564
2613.571414	0.579
2621.602987	0.5854
2624.107811	0.5841
2638.027552	0.5789
2645.763443	0.5821
2645.914924	0.5756
2642.682535	0.5878
2626.931617	0.5796
2644.254063	0.5699
2640.463375	0.5843
2633.74926	0.5804
2637.927465	0.5549
2632.454215	0.5661
2638.627925	0.5512
2635.159341	0.5719
2633.183895	0.562
2653.338443	0.5622
2634.051685	0.5669
2654.938583	0.5695
2655.791814	0.5539
2657.960146	0.5638
2658.358626	0.5717
2633.96675	0.5662
2649.271771	0.5665
2620.997646	0.562
2616.750782	0.5424
2637.612877	0.5763
2626.099076	0.5661
2647.216896	0.5621
2636.523836	0.564
2630.093202	0.5629
2622.087197	0.5548
2647.443966	0.5612
2649.21134	0.5645
2641.754838	0.5606
2650.832467	0.5368
2649.883061	0.5384
2657.555614	0.533
2638.623894	0.5239
2646.880071	0.5335
2648.496891	0.5312
2642.503893	0.5092
2644.565788	0.5236
2665.100047	0.5426
2628.345963	0.5334
2634.852703	0.5442
2631.463539	0.5366
2646.191009	0.534
2662.340047	0.5216
2612.996353	0.5259
2653.447785	0.5398
2657.029667	0.5365
2641.309542	0.501
2642.203343	0.5302
2644.269269	0.5521
2620.730629	0.5304
2633.35245	0.532
2632.913946	0.5248
2647.033972	0.5245
2630.057662	0.5732
2648.745021	0.5202
2633.332661	0.5203
2648.297171	0.5369
2645.145063	0.5352
2648.812126	0.4105
2649.934994	0.5131
2651.518935	0.5364
2673.248017	0.5311
2662.44782	0.5457
2635.582803	0.552
2644.357988	0.5445
2645.908848	0.56
2640.097804	0.5757
2646.396481	0.5366
2624.200916	0.5667
2633.548497	0.5388
2639.286006	0.5513
2628.071689	0.52
2635.013568	0.5335
2669.937077	0.5359
2655.264737	0.5196
2640.652991	0.5154
2644.33321	0.5222
2632.073846	0.5732
2635.603821	0.5808
2630.880896	0.5812
2638.63881	0.5778
2640.040181	0.5846
2638.800135	0.5796
2652.300056	0.5734
2648.970769	0.5883
2659.986243	0.5734
2656.257505	0.5792
2628.074116	0.5921
2657.591441	0.5921
2644.271306	0.5787
2631.510892	0.5816
2632.375786	0.5848
2621.317076	0.5866
2621.837522	0.5791
2651.221729	0.576
2617.021284	0.5758
2649.029468	0.5808
2657.903333	0.5885
2655.578847	0.5959
2636.619665	0.5808
2634.706497	0.5652
2635.935134	0.5799
2629.861722	0.5815
2632.297966	0.5743
2635.763298	0.5588
2643.012455	0.555
2633.242503	0.5766
2638.87611	0.5672
2640.04192	0.5694
2633.77021	0.5602
2639.380921	0.5724
2637.278336	0.576
2630.275887	0.5675
2636.08488	0.5534
2645.976461	0.5634
2635.984548	0.5698
2636.759501	0.5802
2650.605342	0.5788
2634.894826	0.5823
2653.48263	0.5674
2640.821375	0.5607
2637.757412	0.5802
2640.25288	0.5795
2635.901951	0.5555
2648.776623	0.574
2640.705985	0.5838
2653.530832	0.566
2624.091309	0.5676
2643.936662	0.5792
2644.056479	0.5711
2640.755672	0.5757
2644.041122	0.5692
2664.161795	0.5744
2642.20775	0.5706
2643.436472	0.5728
2639.485823	0.5854
2655.029297	0.5652
2642.481744	0.5699
2657.978795	0.5599
2636.751998	0.5822
2654.331675	0.5792
2663.012136	0.5827
2629.492521	0.5731
2645.629798	0.5943
2643.283971	0.5826
2644.543131	0.575
2646.581906	0.5834
2658.469393	0.5851
2633.414409	0.5737
2645.780769	0.5693
2641.862019	0.5587
2623.094192	0.5636
2641.707299	0.5652
2647.019712	0.5612
2629.635673	0.5678
2649.896994	0.5818
2649.429686	0.5655
2640.936969	0.5717
2645.955924	0.5698
2643.803202	0.553
2637.737762	0.5706
2664.686121	0.5539
2664.700176	0.5562
2638.453818	0.5705
2646.746574	0.5699
2639.388079	0.5692
2649.590899	0.5675
2654.795862	0.5472
2648.610818	0.5643
2646.937227	0.5696
2628.845891	0.5637
2625.016221	0.5697
2646.676966	0.5688
2645.426221	0.5735
2639.720806	0.5848
2649.571454	0.5689
2647.889811	0.5842
2639.719341	0.5706
2641.275398	0.5657
2650.132814	0.5686
2650.925708	0.5896
2635.533669	0.5634
2646.05177	0.5777
2631.49417	0.5821
2635.776926	0.5784
2641.423395	0.5817
2646.459481	0.5726
2649.59157	0.56
2645.035666	0.5887
2666.740729	0.5754
2651.781286	0.5765
2642.584892	0.5632
2636.981279	0.5833
2654.035379	0.5798
2645.737788	0.5754
2631.091227	0.5663
2649.558801	0.5819
2635.570757	0.5471
2634.070088	0.5495
2641.606636	0.5287
2625.757422	0.5414
2648.219498	0.5277
2663.620888	0.5441
2645.961846	0.5266
2660.700749	0.5193
2638.712361	0.5361
2640.422348	0.5309
2809.306819	0.5076
2706.510059	0.5343
2640.052545	0.5461
2634.13439	0.5485
2683.67833	0.5331
2697.592289	0.5209
2685.476702	0.5515
2654.89956	0.5355
2638.6416	0.523
2652.053989	0.5456
2650.474267	0.5269
2624.436524	0.5417
2661.561148	0.5377
2637.466011	0.5437
2648.054474	0.5622
2634.553477	0.5695
2634.371183	0.5673
2640.933343	0.552
2648.057036	0.5638
2650.135851	0.5463
2634.646246	0.5576
2651.284496	0.5689
2638.376307	0.5663
2636.021166	0.5635
2650.040803	0.5655
2641.559859	0.5743
2622.368865	0.5486
2647.229196	0.5609
2654.313744	0.5656
2635.173875	0.5559
2646.053797	0.5714
2626.002343	0.5608
2666.53309	0.5631
2639.629478	0.5656
2668.258146	0.5599
2635.206474	0.5479
2651.813197	0.5582
2646.957728	0.561
2657.632208	0.5545
2651.73455	0.5696
2628.866433	0.5639
2662.385699	0.5584
2658.652805	0.5518
2639.846868	0.5543
2664.776411	0.5568
2659.586347	0.5653
2665.107996	0.5575
2651.828486	0.5619
2650.741438	0.5535
2658.203223	0.5744
2640.602428	0.5421
2630.350794	0.5486
2646.257593	0.5527
2662.62636	0.5678
2652.028323	0.5727
2664.556188	0.5721
2646.057605	0.5555
2658.864839	0.5409
2649.503944	0.5659
2640.302816	0.5475
2654.591822	0.5546
2636.381434	0.5595
2668.707527	0.5266
2663.437995	0.537
2655.405425	0.5368
2664.756534	0.5548
2681.33656	0.5172
2752.879466	0.5264
2618.428041	0.5391
2647.918784	0.5346
2619.303794	0.5298
2640.64148	0.5312
2638.973701	0.5492
2618.458266	0.5086
2632.350529	0.5398
2631.218003	0.5289
2641.868201	0.5395
2646.360386	0.5458
2644.041806	0.5303
2638.120128	0.5522
2645.023006	0.5287
2637.312408	0.5424
2627.575181	0.5312
2649.209746	0.5314
2646.242995	0.5335
2633.824536	0.5333
2646.821435	0.5513
2633.178399	0.5338
2632.456964	0.5254
2628.189206	0.5311
2634.939907	0.542
2636.938247	0.5303
2636.196526	0.548
2636.510629	0.5447
2625.533936	0.5424
2639.439048	0.521
2641.651215	0.5465
2642.329081	0.5392
2618.581895	0.5492
2638.221669	0.5381
2634.652147	0.5355
2635.784923	0.5564
2635.640473	0.5334
2637.451898	0.5238
2624.713248	0.5271
2650.925066	0.5372
2633.658334	0.5551
2640.854339	0.5446
2632.189045	0.5476
2663.70639	0.5311
2647.929929	0.5574
2997.709496	0.5712
2707.40707	0.5667
2638.527223	0.5494
2596.478668	0.5539
2629.029977	0.5613
2634.686075	0.5486
2671.66409	0.5621
2644.006313	0.5559
2662.693159	0.5359
2621.879027	0.5597
2652.083596	0.5785
2656.046525	0.5631
2654.564985	0.5511
2650.700379	0.5579
2636.209983	0.5729
2643.290498	0.5678
2642.424166	0.5752
2660.284811	0.5661
2661.770789	0.5709
2658.222966	0.5655
2674.562345	0.5539
2623.24021	0.5329
2653.168821	0.5494
2640.136827	0.5864
2635.195844	0.5946
2624.84474	0.586
2624.590968	0.5894
2599.270609	0.5946
2612.273994	0.5845
2638.6405	0.5779
2616.611519	0.5985
2619.382869	0.5854
2647.833744	0.5948
2646.620862	0.5935
2644.463149	0.5693
2634.354856	0.5842
2620.717896	0.5786
2650.946604	0.5847
2653.289613	0.5897
2647.12887	0.5835
2626.035688	0.5779
2662.521584	0.5881
2652.092649	0.5857
2639.22413	0.5891
2648.450162	0.5822
2638.401217	0.5942
2637.230935	0.6013
2623.075724	0.5867
2632.892059	0.5987
2662.134858	0.5733
2630.478095	0.595
2636.137696	0.5844
2666.148489	0.5776
2659.098645	0.5925
2654.885048	0.5864
2631.435377	0.5838
2640.650392	0.5842
2619.397299	0.5895
2615.626719	0.5839
2644.823361	0.5939
2668.583226	0.5837
2645.316184	0.5868
2650.613274	0.5729
2618.79328	0.5814
2653.574009	0.5705
2650.078546	0.5882
2623.994028	0.6082
2620.119693	0.5832
2646.692643	0.5876
2653.903625	0.5837
2625.650098	0.585
2766.594617	0.5725
2808.065351	0.5816
2761.8196	0.5836
2632.106823	0.5879
2638.44422	0.5708
2621.799621	0.5874
2658.427538	0.5881
2616.299412	0.5718
2624.328625	0.5811
2624.339856	0.5848
2637.327278	0.5891
2650.576275	0.5732
2644.828802	0.5972
2647.825362	0.5844
2635.482023	0.5748
2645.025838	0.5742
2651.93955	0.5663
2643.542187	0.5867
2645.611666	0.5808
2661.386436	0.5861
2629.178437	0.5744
2627.586667	0.5863
2655.108595	0.5942
2651.079655	0.579
2642.222081	0.5784
2633.955083	0.5608
2625.606183	0.575
2630.886511	0.5696
2633.218227	0.5683
2633.992857	0.5724
2645.647786	0.5869
2640.252008	0.5888
2646.774044	0.5663
2628.543752	0.5738
2641.180464	0.5802
2635.930246	0.5686
2633.942745	0.5816
2632.070886	0.5578
2655.791889	0.5705
2610.687731	0.5714
2637.723202	0.5718
2636.742067	0.5752
2605.084203	0.5757
2639.245256	0.5807
2651.72958	0.5742
2644.086842	0.5749
2636.542276	0.5603
2647.704708	0.5692
2641.644818	0.5778
2636.531079	0.577
2644.478802	0.5641
2636.039963	0.591
2621.457254	0.5776
2657.975891	0.5832
2643.456263	0.5549
2632.252561	0.5651
2650.410181	0.5604
2639.208803	0.5686
2630.938682	0.57
2635.361433	0.5924
2632.653364	0.5588
2649.494022	0.5674
2631.875447	0.5736
2649.903918	0.5656
2629.644008	0.5674
2655.468634	0.5639
2636.827137	0.5766
2640.378416	0.5612
2630.68158	0.5648
2628.828954	0.5695
2649.435171	0.5738
2647.44121	0.5742
2643.067701	0.5829
2639.09185	0.5933
2628.815219	0.5872
2630.146848	0.5932
2637.819081	0.585
2645.914804	0.5866
2614.975748	0.6006
2673.411873	0.5847
2624.89844	0.597
2627.24351	0.5825
2612.82583	0.5749
2652.702822	0.596
2615.666581	0.5868
2625.273899	0.5753
2648.379248	0.5872
2627.275177	0.5892
2647.882394	0.5798
2644.381668	0.5961
2635.584077	0.5812
2627.549795	0.5688
2638.074126	0.5949
2651.223899	0.5858
2621.917429	0.5766
2629.925995	0.583
2608.451143	0.5825
2624.028577	0.5978
2658.179935	0.5551
2633.337804	0.5728
2630.262691	0.5711
2643.460521	0.5821
2637.705817	0.5249
2634.011677	0.5573
2623.334018	0.5934
2630.692713	0.5734
2646.324334	0.5686
2642.033916	0.5828
2619.727102	0.5887
2637.700659	0.5488
2636.329056	0.5101
2631.116806	0.5762
2639.150086	0.5838
2657.983463	0.5682
2636.121817	0.567
2635.839817	0.5892
2638.395623	0.4775
2633.453873	0.5486
2633.27384	0.5871
2638.328004	0.5813
2653.284208	0.583
2647.435664	0.5822
2625.88628	0.603
2652.769391	0.5752
2639.850608	0.5824
2640.016983	0.5739
2652.01726	0.5835
2632.018861	0.5728
2649.390752	0.5572
2645.590402	0.5787
2632.935395	0.5695
2638.663338	0.5991
2635.885074	0.5956
2652.001791	0.5728
2631.421957	0.5823
2650.795936	0.5882
2638.802997	0.584
2655.340391	0.5961
2630.831912	0.6015
2643.115264	0.576
2648.171507	0.5852
2838.070921	0.5733
2641.67921	0.584
2647.160386	0.5856
2628.600156	0.5957
2651.629993	0.5904
2646.17408	0.6083
2639.896055	0.6056
2655.078291	0.5883
2630.252782	0.5937
2627.908591	0.5946
2649.563754	0.5932
2661.341974	0.5972
2664.318078	0.597
2616.775649	0.5945
2659.08719	0.5886
2638.622359	0.5948
2636.625578	0.588
2625.252094	0.5933
2619.24439	0.5817
2638.2061	0.5932
2636.513877	0.5893
2633.341337	0.5901
2650.496929	0.6056
2654.824968	0.5994
2648.281011	0.5946
2635.646766	0.585
2639.678758	0.5925
2636.27156	0.5727
2637.94634	0.5992
2636.608936	0.5672
2645.42718	0.5867
2641.72602	0.5686
2642.928129	0.5859
2643.163518	0.5849
2648.163008	0.5912
2638.570241	0.6048
2654.109461	0.5607
2663.497256	0.5802
2648.243834	0.5733
2644.267631	0.5776
2616.28882	0.5796
2634.813558	0.5829
2659.131731	0.6014
2644.192648	0.5691
2651.522021	0.5831
2639.994219	0.5722
2635.234923	0.5822
2622.160839	0.5859
2637.02026	0.5825
2630.665861	0.5787
2659.207212	0.5814
2645.961546	0.5983
2637.093589	0.5814
2634.093004	0.5878
2645.557995	0.5928
2649.472919	0.5864
2635.71722	0.6004
2626.163199	0.597
2629.662026	0.5994
2652.586933	0.5965
2657.505039	0.5936
2644.164802	0.5933
2633.620438	0.6034
2633.540616	0.5939
2629.689006	0.6017
2665.859249	0.5752
2629.649886	0.591
2639.52304	0.5944
2642.607379	0.604
2627.024503	0.5785
2642.569914	0.5918
2641.753814	0.5985
2629.531376	0.5786
2627.9739	0.5809
2638.784934	0.6008
2652.451889	0.5836
2605.901383	0.5899
2673.052905	0.5857
2648.129713	0.5976
2641.998892	0.5932
2653.593746	0.5893
2639.8187	0.5841
2645.140212	0.582
2620.112431	0.5983
2650.737226	0.5965
2640.344819	0.5984
2649.148598	0.5905
2642.977596	0.6033
2628.642256	0.5881
2644.538857	0.5754
2620.026535	0.5942
2644.111412	0.6027
2633.451988	0.5889
2632.958462	0.6026
2667.514928	0.5894
2652.477666	0.5931
2629.032742	0.5933
2630.136729	0.5901
2671.128659	0.586
2629.313432	0.5849
2619.216207	0.5773
2659.622428	0.5711
2637.077891	0.6034
2656.303435	0.5867
2621.000168	0.5721
2652.021886	0.5858
2636.403498	0.5694
2629.256732	0.6015
2623.084248	0.5662
2658.671778	0.5755
2662.114738	0.5444
2637.898085	0.5695
2652.283283	0.5491
2645.046437	0.5765
2631.744803	0.5692
2625.379756	0.5612
2628.565632	0.5593
2664.211639	0.5709
2644.612705	0.5625
2661.396331	0.5731
2637.835771	0.5779
2655.916731	0.5398
2633.927301	0.558
2658.008783	0.576
2651.683115	0.5891
2638.530982	0.5822
2667.243068	0.5913
2658.221739	0.5756
2658.283071	0.567
2628.632959	0.6017
2633.980042	0.5957
2637.942959	0.5879
2617.109714	0.5844
2640.048987	0.5838
2631.7851	0.5827
2663.901753	0.5871
2627.7081	0.5224
2651.786952	0.5801
2654.181545	0.5962
2655.286302	0.5676
2665.372496	0.5854
2625.22148	0.5808
2649.278608	0.5741
2654.581935	0.5826
2632.504888	0.5718
2662.06955	0.5948
2656.407182	0.5957
2677.458219	0.5945
2651.559816	0.5977
2675.197134	0.606
2661.199063	0.5868
2644.170768	0.5857
2660.316103	0.594
2655.985657	0.6034
2673.627503	0.59
2639.964033	0.5872
2650.952275	0.5884
2671.995194	0.5849
2657.313131	0.5864
2651.84463	0.5887
2664.705898	0.603
2666.509695	0.597
2648.776957	0.5848
2658.894817	0.5855
2667.699175	0.6059
2649.374584	0.6012
2659.391595	0.6053
2653.85495	0.595
2653.617978	0.5969
2664.34397	0.5889
2658.866326	0.5947
4419.006361	0.6206
4395.986612	0.6387
4427.338065	0.6289
4391.898175	0.6153
4351.110458	0.6236
4404.564078	0.6276
4416.141804	0.6128
4430.346489	0.6421
4435.387165	0.5984
4405.958846	0.6297
4413.991969	0.6398
4463.820709	0.6357
4432.609553	0.626
4472.048817	0.6339
4431.950983	0.6099
4463.383233	0.6035
4453.985676	0.6239
4384.760041	0.6354
4459.484681	0.6209
4456.815984	0.6322
4465.455824	0.6048
4413.162648	0.6368
4487.892045	0.6231
4417.830636	0.6132
4426.295827	0.6401
4425.188342	0.6127
4511.737893	0.6428
4487.427676	0.637
4479.639781	0.6156
4482.233808	0.6205
4507.633219	0.6441
4459.504923	0.6345
4499.165469	0.6474
4480.963141	0.648
4481.172863	0.6219
4460.510483	0.6286
4452.751022	0.6346
4442.156847	0.6393
4507.765635	0.6135
4486.51337	0.646
4458.806578	0.6519
4486.835344	0.6341
4491.074879	0.6308
4479.639668	0.639
4481.536738	0.6241
4459.449129	0.6242
4490.004917	0.6396
4508.271864	0.6329
4484.561495	0.6134
4503.320123	0.6433
4522.438539	0.6465
4453.032163	0.6219
4499.422988	0.6143
4479.890789	0.6458
4505.999005	0.6379
4490.312151	0.6337
4480.596722	0.5855
4485.248792	0.6376
4511.140714	0.6467
4501.151665	0.6352
4498.205721	0.6261
4493.12587	0.6091
4501.939248	0.6273
4526.747623	0.6365
4481.709954	0.6441
4476.325296	0.6319
4478.073994	0.641
4499.37953	0.6637
4461.279727	0.6384
4512.304089	0.656
4509.52055	0.66
4474.338334	0.6173
4478.378812	0.6629
4523.134165	0.6294
4512.763143	0.6977
4475.509277	0.7094
4415.149129	0.7034
4426.964579	0.6734
4418.597264	0.6927
4423.756363	0.703
4427.67037	0.6491
4428.68499	0.7078
4444.4804	0.6916
4447.709299	0.6768
4437.610307	0.6681
4413.475599	0.6782
4434.37778	0.6684
4469.373416	0.6871
4430.914261	0.6737
4421.719143	0.6778
4528.229435	0.6812
4436.206263	0.6956
4452.024846	0.6718
4425.425394	0.6974
4425.700285	0.6948
4426.118355	0.5014
4310.806651	0.6481
4279.950013	0.6696
4326.21264	0.6617
4303.883767	0.6756
4307.571614	0.6567
4320.659044	0.6801
4314.660699	0.6695
4300.440694	0.6144
4300.045637	0.6855
4322.898009	0.6711
4350.436326	0.6645
4386.649691	0.6728
4326.023846	0.6908
4298.738866	0.6699
4333.350603	0.6647
4339.100778	0.6534
4321.779104	0.6652
4321.608514	0.6528
4329.964229	0.6775
4318.213607	0.6617
4296.50109	0.6759
4315.14749	0.6731
4318.364625	0.683
4344.570783	0.6841
4338.709541	0.6955
4305.921804	0.6903
4344.018314	0.6846
4333.385719	0.699
4327.290071	0.6862
4328.052612	0.6808
4317.62044	0.7043
4315.186896	0.6846
4331.786723	0.6902
4312.373216	0.6616
4283.154616	0.5809
4322.849133	0.674
4306.891696	0.6873
4339.755693	0.7053
4332.969114	0.7011
4337.392005	0.7062
4309.70891	0.6934
4273.288931	0.7014
4332.629757	0.6853
4326.070622	0.6976
4288.150934	0.6717
4296.20327	0.7083
4308.959189	0.7091
4335.837872	0.681
4304.595609	0.6356
4278.105724	0.6331
4310.627162	0.6399
4334.198029	0.6545
4329.201499	0.6174
4292.653274	0.6348
4309.851431	0.6246
4327.759411	0.6621
4304.834902	0.6152
4297.475582	0.6458
4346.247581	0.6462
4327.139507	0.6564
4329.143638	0.656
4329.134401	0.6107
4338.803018	0.605
4307.111599	0.6338
4293.597759	0.6628
4306.274302	0.6683
4303.054344	0.6562
4295.668999	0.6374
4327.824791	0.6601
4309.427388	0.6273
4305.916199	0.6636
4338.434685	0.6798
4287.470299	0.627
4292.948353	0.6319
4292.545547	0.6015
4271.538577	0.5973
4285.765596	0.6217
4288.786231	0.6335
4299.016719	0.634
4269.91919	0.6044
4320.675364	0.6118
4304.766085	0.628
4306.365739	0.634
4297.20953	0.6196
4332.27445	0.6345
4296.167613	0.6381
4327.878597	0.6093
4329.122331	0.6168
4314.650397	0.6379
4354.755824	0.6141
4309.205153	0.6343
4319.458738	0.6313
4288.880572	0.6203
4316.058098	0.6244
4315.923691	0.6099
4317.494893	0.6316
4297.28471	0.6157
4283.558378	0.6351
4257.319504	0.6437
4293.417771	0.6157
4322.880299	0.6217
4342.908023	0.5855
4320.377467	0.6279
4293.900937	0.6215
4322.624503	0.6376
4284.832695	0.6236
4304.160168	0.6396
4328.200736	0.6236
4316.217207	0.6396
4278.93574	0.6228
4343.080502	0.6297
4324.662672	0.6287
4308.711857	0.6307
4289.009076	0.6252
4304.697397	0.6265
4285.437016	0.5821
4299.638378	0.631
4322.95427	0.6385
4307.571578	0.6244
4334.651055	0.6421
4335.045824	0.639
4325.256092	0.6381
4322.219123	0.6338
4307.035564	0.6395
4310.739387	0.6271
4324.484922	0.6306
4303.813031	0.6383
4326.323437	0.626
4341.664293	0.631
4326.923819	0.6258
4341.557936	0.6331
4335.914633	0.6142
4333.578251	0.6356
4304.286665	0.6319
4322.203642	0.6301
4338.725706	0.6255
4306.3057	0.6357
4283.752219	0.6301
4311.289497	0.6376
4326.75286	0.6332
4322.776975	0.6239
4331.525341	0.6469
4338.205627	0.6407
4339.755024	0.6383
4288.156328	0.6799
4329.186944	0.681
4295.706045	0.6587
4293.252272	0.6525
4332.923111	0.6682
4268.809879	0.6265
4286.703514	0.6431
4320.383442	0.6487
4362.839717	0.6634
4312.759947	0.6509
4292.02015	0.6469
4326.039697	0.6289
4313.573405	0.6392
4354.821496	0.6543
4299.908717	0.6529
4345.011325	0.6511
4333.160142	0.6531
4320.628826	0.6692
4309.790143	0.6659
4339.891005	0.6411
4314.13111	0.6584
4321.767515	0.6314
4341.708438	0.6259
4298.408593	0.6368
4315.782231	0.6445
4264.145601	0.6898
4308.495674	0.6445
4297.573072	0.6495
4280.181669	0.6772
4286.528602	0.6467
4276.407763	0.6892
4322.973252	0.6464
4297.202469	0.6702
4336.734884	0.6749
4334.691361	0.6621
4313.014623	0.6725
4354.634258	0.6768
4316.34271	0.6538
4332.041352	0.6819
4333.298875	0.6873
4319.802285	0.6842
4303.408278	0.6749
4309.992169	0.663
4321.180077	0.692
4318.415636	0.6777
4290.900969	0.6472
4328.538059	0.6659
4308.836229	0.664
4308.892677	0.6702
4279.03653	0.646
4314.346565	0.6631
4329.596426	0.6669
4331.288243	0.6924
4299.427554	0.6648
4313.825119	0.667
4312.320585	0.6823
4267.207302	0.6883
4346.917764	0.6741
4285.811343	0.6527
4272.394562	0.6464
4343.350281	0.6581
4309.630958	0.6488
4311.764906	0.6815
4321.380814	0.6812
4310.76149	0.6642
4300.086635	0.6829
4306.66738	0.6636
4322.262637	0.6581
4288.258885	0.6518
4276.914455	0.6774
4296.085526	0.5451
4320.856683	0.68
4297.620842	0.6613
4316.531474	0.6591
4313.127988	0.6257
4310.712997	0.6327
4348.932493	0.6482
4299.466715	0.6624
4355.439635	0.6481
4317.496234	0.6615
4312.331311	0.6347
4332.413999	0.6702
4335.694516	0.6739
4302.316027	0.6442
4337.840043	0.6253
4325.625947	0.6664
4358.679745	0.6302
4331.129299	0.6603
4313.056955	0.6702
4324.384538	0.6205
4375.870696	0.6698
4329.821952	0.6708
4341.528615	0.6394
4334.042081	0.6684
4375.656463	0.6499
4353.388324	0.644
4301.184396	0.6547
4334.580307	0.6858
4314.5778	0.6812
4322.724811	0.6895
4346.692531	0.6844
4336.094125	0.6533
4325.305117	0.6461
4331.15828	0.6691
4302.450605	0.6753
4280.390217	0.6799
4336.195587	0.6571
4320.331561	0.673
4326.297302	0.6719
4332.465021	0.7003
4357.512239	0.6778
4353.356476	0.6701
4360.757773	0.6348
4339.055774	0.6865
4335.775185	0.6721
4355.330279	0.6613
4351.313297	0.7002
4332.607692	0.6411
4316.507403	0.6722
4294.871452	0.6669
4299.885637	0.684
4339.728773	0.6884
4329.022145	0.6977
4325.363043	0.7026
4347.503726	0.6841
4316.037825	0.6816
4336.120708	0.6926
4327.994732	0.6905
4347.922638	0.6827
4359.75591	0.6648
4329.08552	0.6548
4328.966302	0.6969
4354.885549	0.6824
4331.688802	0.6736
4359.19827	0.6744
4355.372122	0.687
4394.450332	0.7075
4348.822159	0.6267
4363.780174	0.705
4335.730001	0.6965
4268.916542	0.6829
4328.112528	0.6646
4329.916897	0.6949
4324.696417	0.6855
4439.563842	0.6255
4697.49403	0.6287
4674.138029	0.6175
4567.615147	0.6118
4571.51929	0.619
4577.48853	0.6184
4605.694126	0.6318
4557.752546	0.6203
4615.680784	0.5977
4588.437372	0.6214
4601.33439	0.6273
4599.343182	0.6101
4578.489438	0.6156
4623.33015	0.6212
4612.024804	0.6304
4628.531559	0.6203
4626.956043	0.6261
4615.125348	0.6136
4627.61055	0.6212
4629.17683	0.6203
4611.108344	0.6115
4669.532813	0.6138
4671.57482	0.6077
4710.009632	0.6329
4714.031684	0.6438
4695.524418	0.6531
4737.006947	0.6532
4728.292672	0.6531
4693.918026	0.6498
4705.132848	0.6045
4719.532792	0.6281
4696.604906	0.649
4710.886175	0.6703
4707.299075	0.6395
4707.775395	0.6484
4715.862211	0.6433
4680.188855	0.6547
4700.354512	0.6086
4694.304583	0.6444
4748.361777	0.6375
4713.990313	0.6381
4687.612316	0.6425
4760.789823	0.6299
4743.058812	0.6454
4710.015781	0.6227
4738.245589	0.6213
4691.262133	0.6504
4704.062876	0.6293
4707.682188	0.6692
4728.727781	0.6474
4714.015849	0.6787
4703.966475	0.6667
4728.864757	0.6692
4702.591702	0.6801
4742.967478	0.6639
4738.090491	0.6533
4724.093839	0.6753
4720.984191	0.6607
4731.348183	0.6558
4731.456384	0.6604
4730.993746	0.6602
4721.275209	0.6677
4735.048414	0.6545
4741.273828	0.6574
4723.601443	0.643
4738.047929	0.6696
4737.841669	0.6764
4748.472768	0.6613
4744.43306	0.6367
4731.389688	0.678
4718.639881	0.6423
4704.341039	0.6425
4788.500479	0.6336
4744.10542	0.6056
4775.129721	0.6169
4758.983805	0.6265
4737.841541	0.6201
4765.757378	0.6454
4773.382634	0.6633
4760.021178	0.6217
4752.981077	0.6326
4749.594742	0.6337
4770.103574	0.6163
4753.853218	0.623
4759.166852	0.6165
4762.319151	0.6141
4737.833688	0.6352
4726.297334	0.6281
4761.837246	0.6054
4733.405509	0.5965
4751.743001	0.6283
4718.11315	0.6309
4736.366896	0.6228
4752.118847	0.6096
4764.145144	0.6399
4763.249922	0.6318
4691.141197	0.5866
4714.093418	0.6094
4718.530425	0.6075
4740.006267	0.5978
4697.547186	0.6028
4684.0594	0.5982
4676.161435	0.6059
4693.813014	0.5794
4680.345135	0.5996
4674.337261	0.615
4702.755458	0.6154
4631.506715	0.6092
4523.907362	0.5738
4510.121779	0.6128
4528.860437	0.5904
4527.121667	0.5751
4548.882533	0.6214
4495.23755	0.5898
4516.58169	0.5917
4557.899091	0.6035
4518.996319	0.6192
4501.060742	0.6029
4521.724991	0.5901
4555.972615	0.6042
4540.634005	0.6126
4522.744421	0.6106
4501.627247	0.6154
4475.792475	0.614
4516.424173	0.6109
4540.028348	0.6399
4520.87452	0.6304
4524.606168	0.632
4527.312186	0.6277
4521.845596	0.6234
4476.865121	0.619
4485.952409	0.625
4546.521098	0.6276
4495.134896	0.6168
4518.312811	0.626
4511.311706	0.6193
4474.600729	0.6213
4542.1208	0.6279
4484.90539	0.627
4521.407606	0.6118
4532.840031	0.6135
4531.842595	0.6214
4568.539337	0.6284
4525.912985	0.6219
4542.172713	0.662
4538.050995	0.636
4546.058943	0.666
4563.124275	0.6618
4537.992124	0.6676
4494.527111	0.6579
4531.770424	0.6687
4546.618115	0.6656
4495.287444	0.6309
4531.214165	0.6497
4538.095913	0.6637
4561.502559	0.6685
4549.577185	0.6409
4521.005473	0.6299
4517.787212	0.6682
4488.463006	0.6532
4552.853414	0.6362
4482.003467	0.6668
4500.054842	0.6723
4524.172911	0.6715
4528.21124	0.6536
4521.651753	0.6589
4547.190857	0.6732
4478.625908	0.6464
4547.833215	0.7123
4533.583877	0.7035
4516.508924	0.7096
4500.309235	0.7082
4520.791842	0.715
4522.468373	0.6945
4553.947809	0.6994
4476.200176	0.7133
4535.412964	0.6541
4533.708171	0.6988
4518.337775	0.6749
4516.652327	0.6794
4524.055765	0.7094
4488.3705	0.7034
4507.122111	0.7093
4541.376967	0.6867
4500.317426	0.6874
4532.825088	0.6841
4546.297692	0.689
4488.490293	0.714
4485.872756	0.6903
4533.055066	0.6998
4532.761576	0.6834
4526.846167	0.6996
4534.966796	0.6692
4506.745931	0.6544
4527.783718	0.6668
4520.780917	0.6633
4536.841659	0.6534
4521.764559	0.6666
4521.035136	0.6603
4511.266866	0.6349
4534.647003	0.6481
4553.595286	0.6783
4500.569345	0.6281
4526.867096	0.6481
4493.60324	0.6527
4491.552284	0.6724
4551.848964	0.6621
4529.675189	0.6644
4525.455628	0.6452
4526.022555	0.6878
4511.833764	0.6575
4487.117247	0.6716
4474.645933	0.6703
4549.703663	0.6638
4515.186936	0.6727
4503.421967	0.693
4571.2482	0.6516
4565.495293	0.6482
4567.753171	0.6761
4561.639697	0.6493
4611.099525	0.6787
4599.107358	0.6763
4556.194947	0.6426
4592.914316	0.669
4581.574555	0.6746
4601.065059	0.6674
4598.825763	0.6826
4582.915586	0.6609
4613.655409	0.657
4574.00547	0.6621
4590.605361	0.6747
4598.975588	0.6894
4567.686081	0.6827
4560.154275	0.6698
4625.537114	0.6631
4572.287172	0.679
4587.432665	0.651
4572.874329	0.6587
4557.407414	0.6661
4585.413978	0.6427
4611.547676	0.6908
4579.648961	0.7064
4555.385869	0.6732
4620.608732	0.6763
4546.286949	0.6701
4599.71933	0.6754
4578.377371	0.6597
4576.116691	0.6725
4559.368375	0.6798
4566.241885	0.6363
4622.031794	0.6445
4563.192807	0.6613
4515.932325	0.6727
4569.051945	0.6632
4551.540334	0.6404
4555.192408	0.6593
4578.133649	0.6927
4526.757016	0.6636
4602.453426	0.6817
4543.649264	0.6905
4505.827507	0.6711
4582.577392	0.6686
4545.033036	0.6907
4560.570254	0.6962
4514.029077	0.6529
4585.212712	0.6557
4538.796003	0.6743
4553.05668	0.6554
4544.02315	0.6488
4530.677919	0.7005
4534.054125	0.691
4523.26383	0.6976
4532.747567	0.6802
4539.453631	0.6495
4531.876232	0.6361
4541.797623	0.6548
4504.198235	0.6983
4552.443273	0.6456
4567.005067	0.6681
4548.207974	0.6691
4508.707034	0.6555
4509.765003	0.6373
4559.259601	0.6703
4538.736722	0.6641
4535.948794	0.6595
4564.393534	0.6424
4521.322841	0.6573
4545.603605	0.6747
4532.591639	0.604
4508.661502	0.6068
4522.356112	0.6216
4536.291452	0.6385
4529.876949	0.6589
4531.092811	0.6348
4541.148154	0.6524
4524.976116	0.643
4565.786698	0.627
4570.975838	0.6424
4557.163918	0.6436
4510.79551	0.5965
4531.773895	0.6308
4539.970427	0.6316
4540.706309	0.6354
4531.271431	0.6122
4562.717849	0.6449
4576.172429	0.6318
4552.738979	0.6201
4554.871672	0.6408
4525.780229	0.6085
4503.015632	0.6266
4510.999888	0.6301
4548.319175	0.6379
4526.507349	0.7244
4563.606866	0.7156
4517.702356	0.6789
4541.135627	0.7052
4537.475409	0.7054
4501.640703	0.6897
4519.478021	0.6718
4530.29668	0.709
4552.702661	0.6903
4559.53941	0.7076
4503.426638	0.7127
4538.260991	0.6996
4498.679298	0.6968
4569.698025	0.4783
4531.7094	0.7082
4525.302355	0.7193
4566.334918	0.7048
4556.105141	0.6876
4539.672904	0.7057
4579.768366	0.6945
4475.14302	0.6723
4545.56828	0.6946
4498.471071	0.7245
4494.467454	0.7053
4555.76846	0.6949
4556.648573	0.6733
4533.881311	0.7021
4528.43352	0.656
4541.98187	0.6844
4562.767018	0.6983
4506.713667	0.7013
4599.113148	0.7032
4548.825872	0.6966
4526.62835	0.6843
4564.384086	0.7242
4547.427287	0.6915
4551.737429	0.7007
4548.100825	0.7171
4544.917189	0.6793
4511.808289	0.6958
4555.653755	0.649
4552.099748	0.6576
4547.336051	0.6437
4575.42572	0.7045
4497.000011	0.6639
4529.319824	0.6902
4531.278214	0.7164
4542.469296	0.7036
4546.199504	0.6397
4566.862172	0.6611
4583.646117	0.668
4581.224625	0.6963
4560.49059	0.6605
4602.57868	0.6713
4549.87121	0.6747
4565.446781	0.6821
4578.248829	0.6889
4591.269837	0.688
4557.322274	0.6902
4576.739645	0.7017
4532.891774	0.667
4596.349353	0.672
4575.528821	0.6819
4576.001745	0.6696
4572.830548	0.6966
4537.638936	0.6501
4556.337245	0.6727
4555.968368	0.6793
4579.046614	0.6599
4551.407644	0.6842
4542.309535	0.6212
4533.422457	0.6739
2731.368165	0.5784
2763.807574	0.5785
2766.097224	0.5772
2749.390681	0.5558
2745.385063	0.556
2751.902491	0.5703
2793.373006	0.567
2757.114771	0.5622
2765.882164	0.5767
2775.055102	0.5642
2796.473677	0.559
2780.828107	0.5689
2773.538984	0.5797
2783.231289	0.5668
2797.533282	0.5679
2777.766143	0.5751
2759.474173	0.5761
2777.495859	0.5685
2797.74329	0.5678
2775.830856	0.5696
2798.542891	0.5702
2774.413309	0.5662
2810.550323	0.5715
2809.599832	0.5632
2823.34239	0.5665
2840.908266	0.5699
2843.785065	0.5558
2801.999086	0.5763
2830.918684	0.5593
2816.093155	0.5818
2837.737353	0.5706
2829.975969	0.587
2818.879871	0.5781
2823.896682	0.5695
2835.95891	0.5622
2830.952256	0.5711
2850.98212	0.5676
2835.968894	0.5598
2815.590595	0.5809
2839.799029	0.5764
2808.577758	0.5612
2839.89856	0.5628
2816.752368	0.5726
2832.976739	0.5609
2799.836261	0.565
2831.829893	0.5616
2832.267653	0.5676
2817.429629	0.5788
2831.948637	0.5831
2826.086925	0.5819
2834.93763	0.5869
2825.129523	0.5822
2814.846486	0.5909
2822.857943	0.5889
2838.083401	0.5849
2820.095831	0.5691
2816.116233	0.5843
2837.393528	0.5909
2812.902239	0.5911
2813.276918	0.5686
2826.048942	0.5946
2821.87381	0.5799
2826.069521	0.5852
2823.331178	0.5799
2814.662137	0.581
2840.577466	0.5795
2825.292042	0.5792
2825.346242	0.5774
2835.09254	0.5908
2835.871391	0.5741
2814.269408	0.5874
2834.135989	0.5835
2799.534736	0.5708
2838.996544	0.5683
2836.662755	0.5777
2836.801529	0.5729
2830.038687	0.5576
2833.849117	0.5778
2863.562382	0.5841
2816.682411	0.5683
2863.617054	0.5597
2840.717363	0.5779
2822.692936	0.5776
2821.620382	0.5784
2826.783177	0.5835
2823.74588	0.5651
2831.529491	0.5672
2830.417752	0.5753
2843.554673	0.5809
2832.258394	0.5768
2824.169263	0.5729
2837.90234	0.5716
2833.666448	0.5819
2827.920643	0.5529
2817.856649	0.5732
2819.923334	0.5777
2824.132669	0.5577
2820.682201	0.5843
2824.617301	0.575
2807.764821	0.5689
2826.411689	0.5767
2829.118835	0.5702
2826.041622	0.5759
2829.006623	0.575
2816.793581	0.5678
2835.827535	0.5686
2823.488563	0.5738
2826.837557	0.58
2827.131824	0.5705
2852.514008	0.5643
2817.410028	0.5785
2793.449611	0.5648
2830.814172	0.5719
2811.094578	0.554
2832.20257	0.5736
2849.191472	0.5831
2824.725364	0.5684
2839.307137	0.5711
2821.334591	0.5523
2845.290479	0.5772
2803.761795	0.5704
2828.345188	0.5617
2825.257828	0.5382
2826.933632	0.5589
2817.005292	0.5781
2841.826359	0.5767
2826.09316	0.5688
2826.063026	0.5782
2834.16854	0.575
2822.051714	0.4683
2824.710168	0.576
2832.886431	0.5744
2845.367896	0.563
2837.086793	0.555
2836.108609	0.5722
2797.991232	0.5812
2838.869546	0.5689
2816.806698	0.569
2828.060999	0.5532
2819.477766	0.3651
2816.996217	0.5783
2848.991763	0.5602
2807.931217	0.5616
2808.609274	0.5593
2826.53319	0.5816
2805.754639	0.5839
2857.852089	0.5721
2799.713853	0.5738
2849.495996	0.589
2820.23587	0.5872
2818.762593	0.5798
2797.848241	0.5603
2806.550659	0.5806
2842.3302	0.5731
2850.009083	0.5736
2827.641458	0.5816
2823.930634	0.5759
2813.138087	0.5788
2811.956959	0.5699
2818.753441	0.5813
2832.655565	0.5795
2856.878637	0.5779
2798.71114	0.5837
2827.362226	0.5812
2824.342967	0.571
2811.97729	0.5654
2832.074508	0.5832
2822.417986	0.5891
2789.025758	0.5801
2809.315468	0.5771
2813.075804	0.5929
2823.602835	0.5816
2814.577549	0.5688
2825.747521	0.5592
2801.528587	0.5678
2823.92666	0.5791
2817.14228	0.5722
2818.158045	0.5718
2818.34578	0.5816
2832.638585	0.5714
2836.760056	0.5786
2837.721248	0.5974
2819.901978	0.5778
2799.989436	0.5643
2816.061092	0.5791
2835.28836	0.5899
2818.603716	0.5781
2820.212525	0.5897
2830.208807	0.5743
2819.848818	0.5796
2811.34281	0.5668
2829.691728	0.5649
2836.587315	0.56
2822.484163	0.5728
2808.612908	0.5672
2830.351675	0.5653
2808.645838	0.5798
2834.319195	0.5777
2817.867041	0.5786
2834.719617	0.5741
2810.223618	0.5716
2816.130862	0.5752
2817.838274	0.5711
2836.251893	0.5765
2817.537623	0.5781
2834.238143	0.566
2828.965104	0.5743
2840.025523	0.5742
2821.533764	0.5789
2785.471789	0.5684
2817.813162	0.5816
2809.542169	0.5668
2832.691353	0.5791
2841.53545	0.5761
2806.809825	0.5801
2836.159392	0.5711
2818.372069	0.5675
2830.127516	0.5657
2822.433678	0.5641
2827.37774	0.5693
2816.759104	0.5622
2812.570794	0.5759
2860.613792	0.5752
2806.201689	0.5474
2804.362978	0.5601
2808.420958	0.5586
2829.522274	0.5429
2817.918132	0.5619
2841.167257	0.5645
2828.434307	0.5612
2805.206375	0.5691
2823.485188	0.5555
2816.714388	0.5511
2788.829408	0.5659
2835.071041	0.5653
2808.19368	0.5792
2792.028517	0.556
2809.037622	0.5595
2814.570094	0.569
2820.501862	0.5777
2799.767336	0.5723
2793.625215	0.5734
2813.965865	0.5748
2807.597827	0.5622
2820.887137	0.576
2841.883209	0.5773
2809.096319	0.5673
2855.062499	0.5611
2817.492467	0.5778
2841.85478	0.5715
2816.235182	0.5847
2826.291775	0.5837
2812.896864	0.5863
2849.740178	0.5761
2829.429779	0.5704
2809.992146	0.5772
2795.802764	0.5716
2820.691136	0.5812
2805.990575	0.5827
2834.38384	0.5672
2807.982994	0.5856
2839.094403	0.5877
2829.408876	0.5816
2799.450769	0.5684
2820.738297	0.555
2819.467423	0.5736
2824.647722	0.552
2794.878821	0.5525
2816.085881	0.5626
2789.152726	0.5605
2817.248095	0.571
2843.755813	0.5507
2815.197938	0.5685
2798.663583	0.5579
2812.955078	0.5757
2806.572479	0.5841
2800.09711	0.5752
2802.379454	0.5508
2813.637795	0.5525
2812.904448	0.5682
2825.65552	0.5593
2823.501632	0.551
2821.890244	0.5601
2808.90287	0.5595
2823.554724	0.5619
2802.194076	0.5685
2828.751019	0.5552
2809.774774	0.5572
2809.347039	0.5721
2833.472693	0.5663
2792.516568	0.5704
2786.405113	0.5649
2803.775043	0.5688
2816.010552	0.5699
2793.370467	0.5716
2829.110204	0.5831
2824.639882	0.5603
2832.982352	0.5657
2831.976239	0.571
2800.193232	0.5533
2816.328334	0.5615
2814.133688	0.5709
2795.590885	0.5555
2796.319721	0.5734
2807.924478	0.5735
2809.201925	0.5678
2829.577577	0.5699
2817.922871	0.552
2828.600168	0.5594
2813.719282	0.5763
2814.358859	0.554
2810.678796	0.5612
2809.125355	0.549
2815.011782	0.5712
2793.851664	0.59
2818.877561	0.5711
2817.280905	0.5844
2832.562679	0.5859
2828.615216	0.5754
2832.972935	0.5716
2839.237299	0.5831
2832.717991	0.5701
2820.203236	0.5748
2824.048249	0.5692
2803.714222	0.5804
2841.339539	0.5759
2799.659926	0.5804
2821.26721	0.5766
2816.854781	0.5751
2825.677746	0.5758
2796.8618	0.5744
2799.487805	0.5704
2841.021785	0.5807
2841.742703	0.5666
2826.140523	0.576
2824.353634	0.5696
2811.728659	0.569
2831.855197	0.5752
2804.776506	0.5515
2826.437528	0.5531
2821.18772	0.5424
2832.239527	0.5625
2813.506961	0.5558
2821.166148	0.5602
2802.519744	0.5707
2831.197632	0.5447
2820.858569	0.5609
2820.578671	0.563
2823.651785	0.5682
2782.282815	0.5569
2797.392383	0.5646
2810.519222	0.567
2812.028675	0.544
2809.505182	0.5561
2835.494455	0.5644
2831.251617	0.5691
2804.488434	0.5566
2797.990949	0.5681
2817.389434	0.5469
2799.149547	0.5531
2782.565038	0.3339
2795.422707	0.5626
2810.44608	0.5615
2773.590139	0.5771
2812.971982	0.5613
2827.315513	0.5618
2831.166848	0.5544
2810.583861	0.5777
2816.258514	0.5695
2809.286995	0.3013
2816.340879	0.5624
2817.280471	0.5614
2824.027155	0.5552
2806.456056	0.5575
2816.946483	0.552
2827.11204	0.5802
2819.166128	0.5629
2804.998713	0.5656
2807.066342	0.5729
2788.188217	0.5645
2806.517129	0.5619
2784.239482	0.5797
2827.303353	0.5656
2774.442765	0.5614
2859.465581	0.5489
2862.502731	0.5702
2904.911793	0.5612
2984.630635	0.5583
2993.517561	0.557
3070.885063	0.5729
3026.331533	0.5242
2894.452935	0.5335
2844.555732	0.55
2827.373893	0.5486
2859.865369	0.5439
2822.130862	0.5522
2876.883905	0.5638
2852.305101	0.5555
2873.323728	0.5644
2870.124333	0.5647
2884.386344	0.5611
2852.975618	0.5651
2850.93982	0.5454
2866.510419	0.5325
2855.028803	0.5684
2874.82663	0.5512
2876.397247	0.564
2890.13438	0.5545
2912.620677	0.5728
2948.116218	0.5868
2888.560626	0.5938
2956.382453	0.6012
2935.960496	0.5831
2948.006167	0.5877
2932.925935	0.5874
2914.100446	0.5756
2940.465904	0.5856
2916.543215	0.6045
2931.422008	0.5794
2938.968552	0.5797
2934.101728	0.5871
2986.142093	0.5945
2930.252277	0.5788
2946.21172	0.5893
2905.820715	0.5679
2954.285395	0.5851
2931.666176	0.5995
2958.41298	0.5864
2938.152787	0.5849
2903.697706	0.5812
2928.945989	0.6004
2940.720366	0.5755
2939.159281	0.5771
2943.038827	0.5733
2960.275705	0.5886
2947.49179	0.5588
2930.532376	0.5951
2960.657258	0.5741
2948.855294	0.5712
2907.169848	0.5796
2915.84961	0.571
2943.459438	0.5722
2963.902543	0.5802
2927.476102	0.5657
2933.697475	0.5735
2943.920493	0.582
2960.121522	0.5761
2928.02477	0.5693
2937.938839	0.5915
2962.369006	0.5886
2940.31621	0.5711
2921.514937	0.5715
2916.629802	0.5738
2938.832406	0.5737
2943.278715	0.5774
2935.38027	0.5686
2944.805275	0.595
2928.293479	0.5961
2939.600536	0.5828
2938.331917	0.5807
2942.562712	0.5803
2929.279263	0.5925
2955.449865	0.5927
2950.438458	0.5758
2948.154905	0.5951
2947.598943	0.5814
2941.569175	0.5879
2973.832597	0.5914
2945.987839	0.5813
2929.036038	0.5847
2980.529812	0.5725
2965.881672	0.5932
2922.608623	0.5899
2938.42861	0.5812
2939.44224	0.5773
2936.460859	0.5897
2966.870352	0.5713
2931.966681	0.5795
2925.959155	0.5877
2939.070739	0.5758
2906.774633	0.5758
2935.530073	0.5593
2952.119365	0.5622
2930.385152	0.5757
2944.02457	0.5784
2948.949864	0.5752
2893.332219	0.5699
2911.344516	0.5726
2931.569484	0.5751
2893.952939	0.5728
2959.572749	0.5647
2911.639993	0.5714
2924.287048	0.5686
2967.443158	0.564
2923.622955	0.5673
2931.066215	0.5678
2934.10196	0.5769
2945.632065	0.5748
2968.97436	0.5797
2898.243559	0.5633
2952.956325	0.5728
2921.993438	0.5713
2965.014163	0.5766
2939.861537	0.575
2943.542055	0.5636
2920.779408	0.5726
2951.836685	0.5606
2960.203253	0.5647
2952.491332	0.5682
2960.650951	0.5573
2955.926287	0.5673
2913.111435	0.5634
2960.042459	0.5481
2927.139388	0.5627
2919.577859	0.5737
2943.950829	0.5545
2950.010895	0.576
2920.407594	0.5507
2910.600257	0.5557
2950.633597	0.5781
2938.201683	0.5732
2934.805545	0.5698
2932.663373	0.5688
2951.133759	0.5711
2925.778227	0.5647
2935.785886	0.5619
2949.141981	0.5536
2938.206228	0.5609
2922.630378	0.5712
2941.29979	0.5873
2905.243967	0.5715
2921.228583	0.5735
2920.799373	0.5829
2949.158409	0.5771
2928.430145	0.5734
2909.704478	0.5697
2902.627313	0.5902
2921.211513	0.5753
2929.858957	0.5818
2912.998213	0.5797
2907.551144	0.5751
2953.089042	0.5936
2933.614418	0.5725
2933.742685	0.5772
2936.844744	0.5754
2933.727057	0.5749
2927.427014	0.5765
2960.662548	0.5902
2940.224849	0.5904
2916.464958	0.5819
2969.77532	0.5835
2938.583862	0.5893
2920.038428	0.5773
2930.267442	0.5815
2935.562875	0.5906
2939.503231	0.5902
2940.559219	0.581
2892.46562	0.5785
2918.885303	0.5397
2923.555946	0.5872
2929.567343	0.583
2939.571114	0.5974
2934.340935	0.5551
2915.603545	0.5868
2928.784375	0.5619
2931.224284	0.5787
2916.874818	0.6009
2917.345999	0.5729
2932.60923	0.5998
2914.168817	0.5818
2918.215176	0.573
2912.358137	0.5864
2930.578715	0.5835
2928.583315	0.5552
2917.317663	0.5976
2945.309208	0.5626
2889.794521	0.5935
2919.357185	0.5868
2928.172825	0.593
2906.137571	0.583
2904.796857	0.5846
2916.340132	0.572
2955.728767	0.5852
2911.98589	0.5887
2949.993235	0.5978
2928.632467	0.5964
2943.102212	0.5824
2938.040797	0.5897
2930.299744	0.5865
2938.438908	0.6031
2922.791193	0.5987
2931.191401	0.5905
2943.552398	0.56
2919.418754	0.5803
2915.633724	0.5962
2942.038847	0.5768
2915.870733	0.5892
2921.686155	0.5891
2918.475333	0.58
2937.661287	0.585
2948.37373	0.5902
2909.75982	0.5848
2929.142698	0.5879
2909.673889	0.5854
2938.310564	0.5782
2931.478243	0.5834
2922.160742	0.5872
2944.022452	0.5931
2918.712854	0.5838
2948.213914	0.5874
2958.567357	0.5681
2943.819476	0.5931
2932.673218	0.5807
2931.750888	0.5883
2911.36312	0.5817
2957.422303	0.5945
2929.487745	0.583
2944.733826	0.575
2951.56781	0.5797
2939.490196	0.5958
2935.402739	0.5951
2943.910216	0.5944
2919.561146	0.5898
2911.292863	0.599
2928.983056	0.596
2968.126571	0.5911
2954.656113	0.5954
2925.339915	0.5902
2961.266206	0.5799
2941.836099	0.5829
2935.817131	0.5908
2937.374871	0.6045
2955.321749	0.5717
2920.611597	0.5803
2917.679891	0.5943
2925.162646	0.5731
2937.022029	0.5846
2914.051492	0.5736
2949.65356	0.5688
2956.849952	0.5728
2920.244779	0.5952
2944.77959	0.5852
2931.284872	0.5936
2929.705393	0.5841
2939.187173	0.5737
2918.289288	0.5941
2944.089662	0.5759
2902.91564	0.5922
2935.804645	0.5855
2920.38251	0.5828
2927.707394	0.5721
2939.207771	0.5838
2928.775237	0.593
2898.36753	0.5969
2917.884331	0.5914
2951.604883	0.5982
2960.218321	0.5888
2963.91414	0.5856
2971.658295	0.5986
2950.900585	0.5951
2961.974717	0.5918
2944.731689	0.5998
2937.524485	0.5951
2936.592765	0.5918
2945.668138	0.5965
2955.688651	0.5978
2958.060419	0.6085
2922.015304	0.5856
2933.339621	0.5986
2956.80079	0.5737
2902.773956	0.5674
2943.035248	0.5875
2911.208605	0.5726
2948.057424	0.5864
2914.366524	0.5668
2936.461989	0.5878
2961.332843	0.597
2925.319099	0.5717
2935.905197	0.5873
2961.17644	0.5905
2940.009475	0.5893
2958.27977	0.5862
2919.680034	0.5846
2932.016746	0.5762
2932.050756	0.5879
2925.303867	0.5826
2925.188195	0.5922
2928.520341	0.5938
2935.654326	0.5925
2961.05631	0.5747
2940.435561	0.5799
2918.567459	0.5995
2923.635342	0.5936
2902.210419	0.5785
2929.660881	0.5897
2923.231683	0.5763
2941.416764	0.594
2932.424256	0.5914
2945.214397	0.5649
2929.365984	0.5535
2916.684173	0.5691
2931.907051	0.5912
2919.83248	0.5922
2890.802495	0.5904
2932.87539	0.5855
2926.41329	0.5967
2923.188026	0.5808
2917.189914	0.5478
2918.823217	0.5663
2916.852952	0.5725
2940.26721	0.5851
2928.45754	0.5746
2898.815419	0.5738
2923.913259	0.587
2894.771295	0.5555
2916.086704	0.5802
2941.623905	0.5719
2881.53078	0.5577
2916.899375	0.5556
2925.935935	0.5685
2899.218569	0.5941
2933.99547	0.5651
2930.533233	0.5911
2968.627518	0.5781
2923.099703	0.5785
2928.407427	0.5837
2919.647231	0.5954
2921.269006	0.5424
2917.616217	0.5649
2948.185773	0.5766
2952.516366	0.5878
2922.826919	0.6013
2945.670782	0.5777
2956.28235	0.5803
2940.634434	0.5912
2903.891738	0.5791
2935.664701	0.5896
2895.805221	0.5786
2906.742543	0.5994
2918.23772	0.5884
2904.852878	0.5855
2951.38512	0.5708
2915.466396	0.5546
2908.408346	0.5777
2908.244864	0.5799
2918.520102	0.5788
2914.674551	0.5796
2932.806941	0.591
2911.743869	0.5831
2908.823418	0.5898
2900.823328	0.5908
2950.535784	0.5877
2948.029833	0.6023
2902.26244	0.5831
2936.768728	0.5994
2931.010309	0.6004
2913.923425	0.5808
2913.111466	0.5745
2925.926593	0.5873
2929.784299	0.5819
2941.806123	0.5875
2934.718051	0.5767
2897.928741	0.5818
2949.504458	0.5707
2933.749935	0.5896
2929.057845	0.5753
2928.059068	0.5863
2913.610683	0.5867
4635.997384	0.6308
4690.755329	0.5988
4641.0496	0.616
4653.231113	0.6137
4637.751957	0.612
4655.850841	0.6082
4681.048347	0.6125
4653.544359	0.6303
4666.222502	0.6029
4659.327952	0.6284
4697.506709	0.64
4672.840914	0.6351
4644.774333	0.6305
4702.84664	0.6182
4655.17261	0.6196
4675.78606	0.6082
4665.022603	0.6377
4694.782326	0.6204
4686.269794	0.6221
4655.936637	0.6234
4669.602655	0.6142
4683.565102	0.6083
4683.357903	0.6126
4668.989081	0.6268
4666.693311	0.6191
4676.046315	0.5937
4660.864131	0.6393
4687.666217	0.6174
4662.413147	0.6185
4639.035252	0.6505
4692.734676	0.6335
4681.792773	0.6376
4686.516014	0.6302
4662.890982	0.6121
4668.770297	0.6065
4667.784893	0.6094
4681.548856	0.6104
4690.248132	0.6295
4691.467282	0.6204
4697.630774	0.6281
4699.758152	0.6312
4685.332785	0.6144
4693.057829	0.6375
4671.414169	0.626
4639.283642	0.6265
4652.569614	0.599
4654.519633	0.6074
4658.1958	0.635
4675.379068	0.658
4652.852352	0.639
4669.684879	0.605
4644.278977	0.6233
4669.20568	0.643
4682.484412	0.6185
4681.667818	0.6562
4697.829123	0.6294
4633.652769	0.6428
4651.08605	0.6311
4696.614717	0.6402
4654.200177	0.6462
4674.807682	0.6412
4652.514358	0.6564
4678.434236	0.6297
4653.870304	0.6189
4648.166183	0.6229
4688.385223	0.6434
4667.521508	0.6457
4682.574403	0.6566
4697.277731	0.6369
4661.093517	0.6625
4670.595747	0.6185
4703.686467	0.6321
4658.391935	0.6668
4669.564624	0.6758
4703.706894	0.6604
4663.494815	0.6459
4671.401366	0.6595
4665.264561	0.6598
4664.218402	0.2473
4683.316895	0.6153
4672.017355	0.6618
4650.527935	0.6639
4676.668341	0.6851
4694.19552	0.6788
4696.563569	0.6893
4660.857228	0.6476
4709.499323	0.6712
4688.608075	0.6769
4694.606112	0.6726
4678.112047	0.6704
4664.390397	0.6772
4664.874286	0.2327
4641.983332	0.6799
4656.910895	0.6686
4661.68607	0.4431
4678.678232	0.6787
4661.461787	0.6473
4652.300575	0.6383
4669.821413	0.6353
4686.732486	0.6594
4676.593558	0.5902
4665.72847	0.6502
4649.91658	0.6161
4675.478856	0.6376
4663.677312	0.6333
4696.105103	0.6684
4688.332484	0.6851
4675.927675	0.6691
4678.917292	0.6491
4668.943836	0.6607
4678.306185	0.6847
4657.962778	0.6478
4673.807223	0.6522
4664.749397	0.6324
4687.780231	0.6662
4654.331002	0.6493
4662.055175	0.6422
4695.726571	0.6549
4671.54391	0.6529
4686.375673	0.6794
4648.610342	0.4351
4681.714304	0.5198
4655.930255	0.2201
4664.575802	0.4033
4646.337549	0.3408
4629.768919	0.272
4675.639968	0.6232
4665.890561	0.6569
4687.143398	0.3062
4655.317776	0.4108
4658.380383	0.3562
4665.320372	0.6622
4667.107468	0.6138
4668.243481	0.3532
4645.521776	0.6237
4652.614562	0.6631
4609.171847	0.401
4672.095759	0.4357
4669.358097	0.6825
4647.001737	0.5755
4640.551185	0.3312
4638.575133	0.6785
4629.340626	0.6717
4620.054324	0.6796
4635.354062	0.6323
4652.490234	0.6383
4665.316976	0.6309
4668.335756	0.6501
4694.228961	0.6148
4715.561289	0.6155
4662.701843	0.6515
4676.857485	0.6342
4698.690402	0.6177
4685.385119	0.6374
4639.82433	0.6316
4643.964458	0.6459
4660.358021	0.6597
4686.616383	0.6396
4689.701641	0.628
4684.696775	0.6278
4648.062795	0.663
4654.64055	0.6392
4679.039478	0.6368
4675.829827	0.6557
4689.13404	0.6102
4674.455458	0.6342
4661.252736	0.6441
4652.687911	0.632
4642.97814	0.6262
4646.040866	0.6249
4679.569947	0.6457
4676.871274	0.6256
4701.650659	0.6156
4639.178267	0.6056
4638.018237	0.6195
4668.300028	0.6429
4670.541736	0.6083
4642.995367	0.6139
4663.096707	0.6298
4652.393457	0.6028
4649.586235	0.6126
4685.710447	0.6038
4659.097457	0.6462
4660.249127	0.6246
4658.734838	0.6264
4660.316302	0.6414
4693.026929	0.6203
4670.880738	0.6116
4655.5841	0.632
4647.603105	0.6441
4660.264091	0.6296
4630.539161	0.6474
4660.342362	0.5945
4671.220304	0.6182
4682.587483	0.6289
4685.26664	0.6209
4685.752116	0.6052
4641.656576	0.6342
4657.977005	0.6365
4670.167081	0.622
4667.419384	0.6267
4665.472671	0.6143
4688.950233	0.6162
4662.762883	0.6354
4665.194426	0.6312
4661.994816	0.6312
4653.495727	0.6311
4647.172161	0.6325
4662.36205	0.6214
4657.369184	0.644
4668.479569	0.6169
4664.604629	0.6081
4640.763848	0.604
4674.088456	0.6442
4682.104553	0.5939
4645.017554	0.6333
4661.028181	0.623
4653.764804	0.6026
4686.950849	0.6234
4659.332964	0.6159
4653.481944	0.6121
4671.747586	0.6115
4673.869725	0.6088
4655.397481	0.5765
4668.728919	0.6087
4683.051038	0.6113
4658.429411	0.6361
4670.264295	0.599
4680.377448	0.5934
4659.804756	0.6072
4673.268909	0.6197
4686.32982	0.6053
4662.646273	0.6081
4648.160553	0.6239
4645.525964	0.616
4682.930464	0.602
4667.410631	0.6111
4654.838511	0.5857
4635.360174	0.6221
4664.050563	0.606
4667.941562	0.6595
4695.430173	0.6403
4690.086005	0.6541
4668.523678	0.6658
4683.157525	0.6822
4651.12149	0.6542
4682.10314	0.666
4681.019128	0.642
4698.517239	0.6554
4661.489495	0.6379
4647.988135	0.6383
4661.824788	0.633
4699.335761	0.5295
4664.195989	0.6452
4687.922523	0.6535
4698.763199	0.661
4685.841097	0.6593
4688.27786	0.6488
4676.890576	0.6406
4699.003459	0.6349
4676.2132	0.65
4700.533593	0.6687
4656.110763	0.6561
4662.400429	0.6625
4689.301363	0.6564
4683.299628	0.5064
4681.147457	0.6888
4695.1765	0.6839
4657.171519	0.6696
4715.064647	0.6605
4678.474183	0.5181
4682.536305	0.6596
4695.185473	0.6604
4671.815508	0.688
4676.694042	0.6677
4674.810729	0.6975
4708.832898	0.5817
4677.271201	0.6745
4710.451501	0.564
4694.902485	0.6637
4691.435873	0.6946
4678.280097	0.4721
4671.756213	0.5724
4682.881431	0.621
4671.528168	0.6484
4692.266673	0.6576
4705.917047	0.643
4681.066132	0.6357
4665.865237	0.6125
4699.320231	0.6666
4694.364433	0.4585
4699.503503	0.6737
4720.9402	0.6756
4713.02476	0.6329
4703.559794	0.6752
4707.401493	0.6728
4691.626629	0.6807
4679.876358	0.4036
4687.339934	0.6902
4686.128405	0.6905
4700.152097	0.6737
4719.457039	0.6317
4713.349149	0.6992
4678.062177	0.6807
4683.18844	0.6714
4679.616589	0.6738
4704.255882	0.6308
4700.271536	0.6799
4710.12318	0.6495
4705.491938	0.6695
4705.636736	0.6629
4728.720638	0.6652
4722.543152	0.6159
4693.261015	0.6554
4711.327756	0.6584
4680.35603	0.6707
4722.760637	0.6517
4716.749473	0.676
4681.23088	0.6564
4681.848107	0.636
4695.589719	0.6403
4709.637457	0.6517
4697.809015	0.6609
4698.923801	0.6287
4725.580301	0.6532
4698.737799	0.6458
4702.857448	0.661
4678.285426	0.6574
4700.104153	0.6502
4715.487087	0.6531
4704.265292	0.6635
4710.030512	0.651
4683.60307	0.5975
4713.387043	0.6589
4678.762742	0.6482
4710.390258	0.6412
4658.328869	0.5783
4682.812307	0.6388
4712.353366	0.6314
4687.820622	0.5879
4715.421454	0.6541
4696.446202	0.5201
4686.097672	0.6351
4691.847226	0.588
4695.661495	0.6891
4654.194299	0.6824
4635.649659	0.669
4681.817822	0.6351
4701.707683	0.5839
4671.746407	0.5061
4661.194382	0.6615
4674.762842	0.6327
4651.071904	0.6706
4679.030916	0.5701
4667.411468	0.6817
4705.352889	0.6604
4683.46386	0.5855
4679.473158	0.6418
4665.722312	0.5199
4680.317134	0.6295
4672.501021	0.4997
4701.024365	0.6617
4695.216306	0.6676
4686.538032	0.6504
4700.241111	0.6785
4670.705189	0.6167
4793.28427	0.5302
4846.643058	0.6571
4637.355273	0.6489
4562.102846	0.6368
4551.011282	0.6346
4543.590005	0.6554
4532.971835	0.6526
4536.847264	0.6675
4552.065483	0.6636
4548.392108	0.4631
4541.045632	0.666
4551.794312	0.6628
4554.708238	0.5712
4548.220226	0.6263
4556.856068	0.6014
4555.816673	0.6391
4547.770526	0.6371
4557.612358	0.6672
4732.839668	0.6164
4695.924321	0.6132
4646.68179	0.599
4659.219557	0.5987
4686.407769	0.6066
4697.032512	0.5892
4703.499001	0.6039
4716.254712	0.5864
4712.925361	0.5985
4713.46212	0.6059
4694.78171	0.6012
4716.567363	0.5994
4710.749951	0.6086
4718.129824	0.6024
4701.759992	0.6128
4730.55226	0.6085
4701.172716	0.605
4732.316005	0.6043
4731.590616	0.5957
4740.161191	0.6061
4728.249316	0.6089
4738.979473	0.6141
4740.914307	0.5987
4736.480463	0.6073
4757.067257	0.6548
4763.07517	0.6311
4748.125014	0.6144
4741.572623	0.63
4755.141613	0.6387
4748.54822	0.6402
4727.669736	0.6428
4736.261316	0.6569
4765.265342	0.6563
4750.327161	0.6577
4734.426575	0.6172
4754.404483	0.6625
4745.038071	0.6632
4748.873916	0.6105
4746.513468	0.6553
4755.852117	0.6363
4757.928229	0.6538
4763.355049	0.6131
4744.206409	0.6677
4741.348628	0.658
4751.553393	0.6349
4748.092375	0.6391
4759.923687	0.6134
4728.285769	0.6182
4749.852807	0.6602
4746.907024	0.6618
4739.192576	0.6789
4768.940687	0.6865
4733.571863	0.682
4746.469384	0.6578
4731.502277	0.6568
4749.973254	0.6861
4732.740243	0.662
4749.127727	0.6841
4743.257997	0.6813
4758.977401	0.6017
4741.875642	0.6851
4739.229282	0.6851
4744.895262	0.6773
4713.417319	0.6528
4747.844511	0.6881
4735.273438	0.6649
4742.780845	0.6803
4737.116784	0.6782
4736.041445	0.6698
4740.361163	0.682
4744.873498	0.6873
4749.567825	0.6393
4751.057368	0.6137
4746.018824	0.6273
4753.645692	0.619
4743.626762	0.6374
4747.311608	0.6347
4754.53904	0.6301
4737.607588	0.621
4738.6157	0.6049
4744.905135	0.6276
4741.303095	0.6025
4753.516902	0.64
4745.732382	0.6257
4743.267848	0.6014
4727.628854	0.6191
4740.587287	0.6235
4759.226676	0.6123
4744.129447	0.6083
4745.223197	0.6155
4739.981425	0.6117
4736.071791	0.5972
4748.350895	0.6194
4747.608423	0.6179
4744.914632	0.6278
4725.679786	0.6138
4739.36887	0.6176
4742.931981	0.6199
4740.938557	0.6069
4748.769509	0.6036
4746.85087	0.5733
4735.235921	0.5937
4745.002556	0.6178
4746.448627	0.575
4737.461724	0.609
4729.326598	0.6028
4737.466317	0.6136
4735.407663	0.6088
4747.256812	0.6143
4750.415492	0.6016
4718.119702	0.6045
4746.115948	0.5962
4741.049547	0.5976
4740.333095	0.6129
4720.41182	0.5975
4761.386677	0.6167
4724.724403	0.6086
4732.295591	0.6138
4737.582551	0.5928
4738.598253	0.5824
4757.290749	0.5858
4730.911194	0.6052
4733.909036	0.5886
4730.781985	0.5877
4737.514957	0.6011
4729.905668	0.6041
4740.013202	0.6151
4735.047318	0.6009
4745.269207	0.609
4745.759687	0.5979
4742.764107	0.5869
4731.591744	0.5948
4741.323815	0.5859
4726.029911	0.5983
4731.343131	0.5745
4745.432343	0.5943
4746.652431	0.6111
4736.507068	0.5913
4749.026953	0.5756
4733.707922	0.5969
4740.246543	0.5967
4735.473839	0.6071
4748.676436	0.5971
4740.772573	0.5957
4734.527812	0.6597
4745.008909	0.6255
4732.90992	0.668
4744.930884	0.6524
4753.133787	0.6709
4744.37903	0.6289
4749.665101	0.6649
4734.950341	0.6785
4749.147557	0.5672
4745.573051	0.6555
4740.142812	0.6237
4740.053131	0.6515
4732.656399	0.6349
4731.941981	0.5998
4750.433337	0.6786
4736.399768	0.6705
4751.167517	0.6498
4735.881064	0.6582
4745.772395	0.6246
4742.139986	0.647
4750.261971	0.5918
4738.236678	0.6698
4748.291849	0.623
4728.498171	0.6268
4696.000791	0.5168
4734.028136	0.6735
4734.425497	0.354
4730.946084	0.6393
4717.824146	0.6245
4728.662141	0.6714
4720.954401	0.65
4723.227328	0.6791
4737.243724	0.636
4728.570025	0.671
4729.94213	0.4647
4745.454021	0.3581
4727.82139	0.6722
4718.622156	0.2247
4726.048089	0.6801
4731.49937	0.6923
4717.058829	0.4882
4744.60017	0.6732
4724.915481	0.2458
4732.114043	0.6221
4748.884745	0.6944
4734.418153	0.6676
4731.838557	0.6802
4724.520528	0.6716
4744.500986	0.6376
4744.22138	0.6909
4752.534843	0.6544
4742.919438	0.6572
4758.18167	0.6489
4768.998395	0.645
4746.357863	0.6767
4733.769813	0.6597
4741.383917	0.678
4736.474018	0.6775
4735.141827	0.6532
4739.532019	0.6628
4739.93838	0.6571
4728.387857	0.6472
4751.082964	0.6446
4756.638136	0.6648
4748.517603	0.6475
4732.794015	0.6567
4729.728645	0.6459
4736.794471	0.6533
4747.826659	0.6686
4726.196082	0.6618
4761.749668	0.6678
4755.479941	0.6717
4723.965232	0.6642
4742.359525	0.6468
4744.076711	0.6586
4738.159855	0.6406
4745.210656	0.6736
4725.439811	0.6477
4748.458822	0.646
4744.422037	0.6544
4745.821053	0.6604
4727.767312	0.6379
4736.149081	0.6494
4735.189731	0.66
4757.471748	0.6309
4748.547986	0.656
4741.957622	0.6684
4756.448507	0.656
4743.906001	0.6582
4738.623709	0.6567
4746.867573	0.6471
4739.106869	0.6449
4745.616471	0.638
4755.407538	0.6815
4755.026118	0.6535
4727.10009	0.653
4740.605393	0.6634
4750.997746	0.5266
4753.754982	0.6674
4747.486394	0.6558
4754.174067	0.701
4762.907258	0.6789
4740.867875	0.6533
4732.933268	0.6863
4753.700702	0.666
4758.195129	0.6939
4761.016639	0.6785
4757.230007	0.6953
4750.783215	0.6702
4753.915577	0.6652
4767.500214	0.6602
4764.156157	0.6474
4778.048589	0.6633
4752.155461	0.6897
4761.07662	0.6549
4756.181033	0.6469
4732.918532	0.5958
4755.592846	0.6827
4754.392519	0.6787
4747.900001	0.688
4748.034624	0.6503
4773.576842	0.6524
4771.570762	0.6575
4776.473486	0.6621
4769.354039	0.662
4765.268964	0.6214
4772.171284	0.6557
4768.955619	0.634
4782.106863	0.641
4765.215808	0.6557
4785.846601	0.6461
4759.956212	0.6553
4776.135101	0.6425
4762.519081	0.6431
4769.686641	0.638
4765.692025	0.6651
4778.562009	0.6589
4775.893046	0.6552
4771.463749	0.6451
4786.830652	0.663
4784.059375	0.6601
4769.340605	0.6394
4787.002833	0.6136
4787.114373	0.6604
4773.541535	0.5973
4772.55923	0.6118
4781.844303	0.646
4787.394263	0.6406
4775.449552	0.6304
4783.689037	0.6295
4787.031146	0.6562
4781.575119	0.615
4795.723877	0.6072
4772.349868	0.6284
4772.230132	0.6248
4777.369895	0.629
4768.039855	0.6084
4777.470438	0.628
4792.817765	0.6061
4782.452656	0.6261
4801.120878	0.5904
4788.020443	0.6452
4778.123703	0.6364
4798.095286	0.6273
4794.056254	0.6239
4777.866864	0.6256
4796.53979	0.6183
4785.215907	0.6261
4782.457842	0.6851
4782.812679	0.4993
4783.184719	0.6096
4773.632349	0.578
4783.593767	0.1584
4784.344039	0.2333
4785.294204	0.4868
4775.693536	0.6923
4782.303832	0.6854
4778.571342	0.6772
4794.646185	0.2606
4759.66835	0.6267
4777.368411	0.6533
4775.41799	0.5167
4778.857831	0.6623
4772.710804	0.6261
4766.669549	0.4686
4776.146543	0.6422
4767.108867	0.6256
4772.956337	0.5355
4781.6315	0.6481
4772.429635	0.6453
4786.214867	0.6818
4765.283852	0.3515
4759.077431	0.614
4788.112112	0.688
4791.981275	0.6583
4780.996301	0.6703
4780.96132	0.6113
4780.83702	0.6681
4783.985099	0.662
4767.386812	0.4012
4760.108516	0.6585
4765.285218	0.471
4764.275502	0.6768
4784.616516	0.6885
4785.432579	0.671
4777.95662	0.6494
4771.623724	0.6732
4769.764814	0.6036
4780.981865	0.6496
4783.931778	0.2721
4767.172277	0.6836
4779.312988	0.5941
4784.092369	0.1923
4784.247536	0.6574
4761.076258	0.633
4765.785623	0.674
4760.446455	0.6451
4782.0465	0.6408
4782.556946	0.6812
4777.668698	0.6708
4792.224788	0.6506
4776.780305	0.6735
4775.882904	0.6786
4779.641202	0.6527
4787.301365	0.6522
4777.200716	0.6632
4783.734243	0.6677
4791.765773	0.6651
4784.041982	0.6262
4766.436777	0.6337
4781.025009	0.617
4775.508241	0.6631
4800.02128	0.6603
4759.249353	0.6438
4775.755072	0.6302
4765.248382	0.6616
4779.068925	0.5992
4764.846999	0.6752
4778.480889	0.6687
4773.108905	0.6695

==> data/e2/e_vs_a_fm.dat <==
energy	accuracy
829.558932	0.8703
832.6403327	0.87
826.7173789	0.8753
834.5540871	0.876
828.2107026	0.8749
823.2049361	0.8757
830.8258229	0.8685
831.8578236	0.8765
832.3372396	0.8705
829.5177499	0.87
832.146501	0.8719
828.6088595	0.8715
828.5735259	0.8671
832.5327366	0.8674
828.9536464	0.872
824.7728987	0.8629
827.0576402	0.8683
833.4415058	0.8674
827.3921073	0.8722
830.2498831	0.8736
825.9637495	0.8685
829.4036979	0.8722
830.7316611	0.8681
828.5372073	0.8673
827.6346636	0.8651
837.4071555	0.871
834.3715234	0.8654
829.8866863	0.8688
832.9602498	0.8654
833.0290121	0.8644
828.7440589	0.8651
832.2984537	0.8629
835.7765384	0.8675
830.8139485	0.8674
828.3498246	0.8594
835.4997492	0.8622
833.9337548	0.8571
832.5626509	0.867
833.2748825	0.8656
831.4428706	0.8674
832.9581484	0.8601
836.3549964	0.8656
836.2721744	0.8627
832.7707363	0.8676
836.1318062	0.8644
834.5837299	0.8644
828.2488632	0.8665
836.9032685	0.8709
832.600775	0.8704
835.9021814	0.8635
832.7138559	0.8611
829.6500623	0.8706
832.256645	0.8685
838.7571865	0.8683
830.7952962	0.86
836.2004455	0.8653
837.0103027	0.866
834.7230023	0.866
833.8790278	0.8643
833.377911	0.8663
831.0831319	0.8645
835.1164531	0.8674
834.0292103	0.8652
833.4359465	0.8711
835.3055637	0.8666
833.703996	0.8627
833.5715197	0.8657
831.5361687	0.871
835.4375487	0.8662
834.8344008	0.8561
834.5362087	0.8626
837.0880019	0.8679
832.1289984	0.8489
832.8041476	0.8543
836.5920419	0.863
840.0593838	0.8571
837.0460581	0.8565
830.9396061	0.8593
840.810402	0.8547
833.3093615	0.8594
838.1237202	0.8593
834.3741466	0.8566
837.6541256	0.8645
833.2242331	0.8542
841.5034182	0.851
834.9944103	0.857
839.3159565	0.8559
835.6615351	0.8568
834.8975168	0.8543
829.3676536	0.858
832.9819247	0.8541
836.5247963	0.854
834.0835078	0.8506
837.7479117	0.854
835.6337763	0.8638
837.0357183	0.8561
836.2690289	0.8741
838.912165	0.8745
837.1840941	0.8707
839.2842366	0.8759
834.723534	0.8677
836.8250652	0.8749
836.584201	0.8743
836.9429173	0.8684
838.7049378	0.8715
835.6001804	0.8732
834.2694761	0.8789
836.2855544	0.8711
836.3325615	0.8721
839.2299686	0.8733
840.9791425	0.8755
837.8871644	0.8687
834.8345989	0.8745
836.3864476	0.8763
836.6121165	0.8729
837.9143241	0.8773
831.7734686	0.8662
835.0323861	0.8789
834.7157074	0.873
836.9764635	0.8745
827.5116447	0.8473
835.5531576	0.8572
838.2025298	0.8627
834.2079291	0.8628
837.9379898	0.8578
837.5274802	0.856
830.475923	0.8628
835.3614647	0.8597
832.2204044	0.8574
834.5134028	0.8663
837.3642677	0.8554
840.5254979	0.8582
833.9203114	0.8577
836.0784426	0.8618
838.878454	0.8582
834.9010988	0.8652
837.5687781	0.8638
832.1104073	0.8586
836.6689605	0.8596
834.2145139	0.8616
836.5403977	0.8529
835.8015666	0.8646
841.385475	0.8631
838.0430342	0.8527
836.8216112	0.8732
838.4008039	0.8741
835.0208785	0.8704
830.9434792	0.8736
839.4665836	0.8666
834.6982838	0.8755
835.3864074	0.8777
833.9242077	0.8753
841.4182364	0.8725
834.3040149	0.8764
833.6486037	0.8709
837.2818041	0.8696
837.9308172	0.876
835.2038976	0.8703
838.3777591	0.874
833.3389685	0.876
835.1449864	0.8744
839.2675761	0.8738
834.5141835	0.8731
837.5471944	0.8737
832.7614416	0.8781
834.7093515	0.8757
835.8914015	0.8727
836.9888216	0.8747
836.3033022	0.866
837.8647869	0.8688
836.3494926	0.8714
834.0226018	0.8674
840.4654882	0.869
835.6767034	0.8688
835.9868811	0.865
832.0490835	0.8725
835.0467508	0.8727
835.5478653	0.8768
831.9539651	0.8707
838.7384935	0.8652
836.5533322	0.8735
833.4020434	0.8702
838.2201345	0.8696
833.3008241	0.8674
835.5449725	0.8634
831.9834789	0.8751
836.8003935	0.8688
835.518103	0.8683
835.404225	0.8727
836.160489	0.8665
830.1812274	0.8758
834.5565466	0.8685
832.5844244	0.8697
834.0124205	0.8702
837.3527322	0.8705
833.5032955	0.8715
838.5432662	0.8729
837.3841461	0.8767
833.5709502	0.8671
831.2021385	0.8758
830.0946501	0.8735
836.2962222	0.871
833.9916894	0.8705
836.8705788	0.8725
835.3804106	0.8674
832.2789787	0.8725
838.2094249	0.8757
836.774063	0.8767
834.0957043	0.8736
835.2725372	0.8714
837.2895924	0.8669
839.7683223	0.8667
833.6619276	0.8731
833.952417	0.8676
833.048916	0.8739
836.254875	0.8744
833.5302233	0.8702
833.7407809	0.8673
834.8032508	0.8684
837.1680186	0.8664
831.92389	0.8688
832.9098418	0.8705
838.2697732	0.8648
835.8578945	0.8687
841.7768147	0.8665
833.0302793	0.8641
835.6473346	0.8658
838.1072294	0.8669
837.8785758	0.8681
843.9735553	0.8649
836.6682057	0.8689
837.977514	0.8659
832.0104939	0.8617
836.3600934	0.8617
836.4430231	0.866
833.4958473	0.8677
838.2962667	0.8699
832.295504	0.8684
834.8382809	0.863
836.2200347	0.8692
831.56208	0.8664
833.1596976	0.8514
835.1296806	0.8588
830.6188308	0.8572
837.0998699	0.8656
832.6499882	0.8595
836.586903	0.8708
838.1744026	0.8636
833.7787422	0.8664
833.7998672	0.865
834.7669963	0.8631
833.9644831	0.8627
830.3980557	0.8583
832.3220853	0.8638
833.392917	0.8563
836.2064823	0.8632
835.8203742	0.8681
831.8843193	0.8618
838.2802786	0.8581
836.6283167	0.8597
837.6115916	0.8651
836.2887049	0.8645
831.678055	0.8606
835.9979916	0.8604
836.3853917	0.8656
838.3347138	0.8611
839.5222275	0.8645
834.500616	0.8574
836.5307393	0.8601
835.5893814	0.8642
835.3335333	0.8655
836.1587855	0.8568
836.1499694	0.861
837.1015257	0.8617
841.7823039	0.8668
834.6820217	0.8649
837.3686061	0.8584
832.171955	0.8632
830.5016122	0.866
836.5388839	0.8582
830.3340588	0.8638
837.9862046	0.8653
838.7077912	0.8629
833.2168199	0.8595
835.9709309	0.8608
827.2339207	0.8592
834.3727305	0.8583
836.8384145	0.864
837.461459	0.862
832.8955293	0.864
831.8754208	0.8615
839.8824457	0.8646
837.4935822	0.8731
834.6292371	0.8626
834.4850931	0.8593
831.2718266	0.8616
836.1873039	0.8677
834.6369896	0.8627
834.7473102	0.858
834.1924556	0.8635
833.2706935	0.8596
841.2071342	0.8678
833.2248961	0.8696
834.0682063	0.8601
838.0022175	0.8694
837.4991186	0.8649
830.3836663	0.8645
838.4354329	0.8582
835.8970092	0.8686
834.8107848	0.8628
836.9181155	0.8654
836.3073686	0.8645
836.7369775	0.869
833.8845689	0.8687
837.2842229	0.8714
835.4047587	0.8726
829.7533016	0.8713
837.3001905	0.8718
835.8339248	0.8776
834.6935614	0.8733
834.7284911	0.8704
833.2509402	0.8689
836.6291213	0.8751
834.6121125	0.8714
833.0944335	0.8733
838.3322507	0.8709
834.3534531	0.8731
835.3717455	0.8691
834.6417118	0.876
837.1592016	0.8758
838.1541535	0.8723
833.3653464	0.8689
840.6098731	0.8666
838.6730839	0.8699
831.6582303	0.8731
834.4033549	0.8727
837.3150662	0.8634
831.1180802	0.8669
833.881575	0.8601
827.8663871	0.856
839.0351682	0.8625
833.3716751	0.8594
837.4456838	0.8626
836.1981562	0.865
834.9839073	0.858
832.9480934	0.8596
832.5909641	0.8656
832.398406	0.8556
833.5647499	0.8638
831.7107835	0.8671
835.9353717	0.8595
836.562548	0.8556
829.9673019	0.8493
835.6855778	0.8634
836.1660124	0.8576
832.7990791	0.8633
834.9838762	0.8611
836.0916205	0.8624
835.86566	0.8598
833.4727065	0.8659
835.2462995	0.8603
838.0190871	0.8556
840.9421553	0.8645
834.6052409	0.8645
838.7572545	0.8625
837.8576455	0.8673
835.5765241	0.8669
832.7781405	0.8573
839.7295727	0.8625
838.4072446	0.8591
838.2569679	0.8637
835.8140107	0.8663
836.1757348	0.8594
838.5071182	0.8689
831.8769009	0.8636
835.8271724	0.8635
833.0925224	0.8564
833.7370647	0.8637
835.2126267	0.8576
836.6964215	0.8645
832.0376634	0.8632
836.3531645	0.8648
832.6917078	0.8565
835.0287351	0.8588
844.810159	0.8697
844.366175	0.8511
852.9931214	0.8552
851.6336087	0.8577
851.2692543	0.854
849.8651711	0.8524
849.7074966	0.8596
850.4474238	0.8593
849.0591631	0.8507
844.7835888	0.8576
844.9963225	0.8609
843.5013586	0.8445
842.7430558	0.8499
850.7513896	0.8556
847.8844292	0.855
844.1685217	0.8609
845.1694138	0.8508
843.7740729	0.8436
851.5248161	0.8483
846.4957777	0.8563
848.7089028	0.8558
851.7609707	0.8581
851.4590835	0.8407
854.1802101	0.8559
852.1312141	0.8679
853.3915298	0.8718
856.7064071	0.8721
853.8802365	0.8705
853.5844512	0.8721
855.4195066	0.8689
845.5770007	0.8723
855.4354582	0.8696
853.9874612	0.8709
850.5116647	0.8642
851.2380429	0.8729
849.8943168	0.8646
855.9682669	0.877
850.5440936	0.8722
857.1670403	0.8728
859.2068609	0.8689
852.7095112	0.8753
852.5055104	0.8682
852.761063	0.8696
852.2146827	0.8675
851.9403863	0.8719
850.9272343	0.8725
849.4874134	0.8674
855.4256523	0.8705
854.2792786	0.8711
858.0067551	0.8661
857.9083624	0.8631
853.0663018	0.869
850.286723	0.8652
853.4674962	0.8634
852.4533325	0.8601
853.7742181	0.866
856.2359266	0.8649
858.6160356	0.8703
855.5192336	0.8725
852.7842385	0.8663
854.3214548	0.8739
853.9032854	0.8651
854.9368351	0.8656
853.2319814	0.8605
856.259886	0.8655
853.4610258	0.8631
848.6407157	0.8643
854.4184946	0.8672
859.2872538	0.8748
855.413212	0.8708
850.8454992	0.8626
856.6053913	0.858
853.2673688	0.8749
860.0373541	0.8756
857.9871922	0.877
856.8869284	0.8732
858.6269505	0.8695
853.898215	0.873
852.3619819	0.8716
857.0624605	0.873
856.6348608	0.8716
856.597835	0.8723
858.1748157	0.8714
858.2612335	0.8696
858.7971626	0.8653
856.5004826	0.8726
857.9018345	0.8788
852.6298082	0.8707
852.0144069	0.8715
858.7875645	0.8762
857.4855702	0.8745
859.93892	0.8782
853.6675951	0.8697
855.3216677	0.8647
852.2678825	0.8806
857.6431456	0.8706
856.2285695	0.8717
854.5690361	0.8644
858.5237743	0.8613
854.1121269	0.8646
858.6726898	0.8744
856.5351452	0.8674
856.1457411	0.87
858.6842343	0.8714
858.7672039	0.8648
851.2234972	0.8616
852.7388855	0.8713
855.9049586	0.8734
859.6728048	0.8707
850.5022127	0.868
857.681105	0.869
856.7645669	0.8754
859.5013373	0.8711
857.9030537	0.8695
857.6338754	0.8709
861.2639921	0.8701
856.6846282	0.8627
854.4917685	0.873
852.8939454	0.8731
855.5875433	0.8627
853.9189786	0.8766
855.6987065	0.8748
860.6954911	0.8664
849.8371717	0.8732
857.1407211	0.8623
855.689082	0.8665
856.457365	0.8724
857.5391606	0.8609
858.5827428	0.8663
856.0818492	0.8665
856.174526	0.8614
853.7234578	0.8689
862.1549812	0.872
861.0462967	0.8607
856.4267421	0.8689
853.1410869	0.8525
854.8719513	0.86
857.845181	0.8625
853.7456947	0.8716
858.8883492	0.8717
855.6226586	0.8653
858.1255661	0.8737
860.1931288	0.8667
861.7391542	0.8647
856.7155302	0.8663
855.8879539	0.8601
855.7631967	0.8646
857.4812007	0.8742
858.7958171	0.8713
856.361725	0.8636
857.1703645	0.8668
851.3709999	0.8712
851.378803	0.8649
856.8962905	0.875
858.1279403	0.8681
853.0169	0.8676
858.3615322	0.866
857.4553754	0.8689
858.5759584	0.8675
857.1028987	0.8678
858.2131285	0.8653
854.598488	0.8696
857.2611861	0.8634
857.6255004	0.8673
855.4653779	0.867
855.8888434	0.8679
856.5542428	0.8629
857.2960051	0.8653
857.5670079	0.8677
853.359323	0.8611
860.7767158	0.8599
854.7642479	0.8655
860.3667252	0.8631
857.8119692	0.8649
851.22214	0.862
857.6282204	0.8601
857.4558311	0.8746
856.5329757	0.8589
850.5610019	0.8622
856.7309613	0.8624
861.6735273	0.8587
860.3859629	0.8635
856.557116	0.8488
856.2934555	0.8537
858.9714664	0.8594
854.6551903	0.8723
853.7039233	0.8646
858.8470615	0.869
854.7865328	0.8719
852.6173596	0.8631
857.2475832	0.8677
854.4629564	0.8604
856.2200305	0.8714
859.0655007	0.8684
859.4507006	0.8681
858.6585188	0.8722
855.2717938	0.866
855.796486	0.8756
853.6805924	0.8646
856.4834047	0.8673
854.9327253	0.8702
852.1947886	0.8698
856.0925765	0.8724
855.0107534	0.8674
857.7638583	0.8635
859.8303618	0.8655
859.4943088	0.8731
861.0721069	0.8714
854.6912847	0.8751
857.6283178	0.8725
857.261645	0.8705
857.7889082	0.873
853.4471568	0.8695
854.6935461	0.8627
854.640399	0.8752
858.2587242	0.8587
853.0870871	0.8732
865.0071464	0.8819
855.1611282	0.8723
856.2732969	0.8803
861.5201658	0.8763
857.8192105	0.8786
855.0728294	0.8745
853.0413975	0.8761
858.6880573	0.8802
855.7501081	0.8808
857.164653	0.876
855.3802557	0.881
857.6978389	0.8813
855.5727414	0.8798
854.0059462	0.8798
854.9312996	0.8806
860.9382976	0.8732
858.408993	0.8755
861.7934919	0.8706
853.6220708	0.8802
850.9889553	0.8776
856.9383065	0.8788
857.2127649	0.8697
858.3373673	0.8776
850.9205533	0.8635
860.1779628	0.8687
850.640298	0.8708
860.436192	0.858
853.0854783	0.8702
856.5176909	0.8729
857.1284273	0.8753
852.4577994	0.8696
861.614688	0.8724
854.5848843	0.869
852.3647589	0.8706
854.4111232	0.8757
854.7712982	0.8708
854.247205	0.8712
859.4817969	0.8707
852.6509232	0.8637
857.9749102	0.863
852.0664544	0.8691
855.4434708	0.8674
855.7812014	0.8701
859.7217336	0.8719
856.0125609	0.8658
860.7029012	0.8697
856.9532888	0.8691
852.6447422	0.8762
855.1792239	0.8712
851.9792807	0.8714
856.1634998	0.8727
856.9841235	0.8751
851.8821862	0.8744
856.9926013	0.8787
852.6118532	0.8731
858.4219992	0.865
853.2942132	0.8732
857.9917025	0.8739
861.3140293	0.8767
856.5779086	0.8706
854.1913362	0.8715
854.849315	0.8792
852.3937965	0.87
854.1683011	0.871
854.2759271	0.87
861.9513495	0.8743
855.7217822	0.8706
856.7839238	0.8696
849.7693436	0.8728
857.484123	0.8733
853.8117943	0.8752
859.5112282	0.8764
852.3517826	0.8694
858.1207133	0.8735
853.2340221	0.8742
852.0365151	0.881
857.95001	0.8821
854.3329917	0.8809
855.5309159	0.8775
855.4476639	0.8772
853.6297961	0.8771
856.0596438	0.8832
855.0963376	0.8785
853.6528393	0.8757
862.5007653	0.8812
856.5280422	0.8729
853.4808126	0.8716
854.1665534	0.8696
861.089161	0.8827
858.1565321	0.8749
849.1075577	0.8792
855.1888463	0.8747
856.720187	0.877
851.6393537	0.8791
850.4595971	0.8712
858.87657	0.8579
855.5437816	0.8613
860.8240916	0.8642
849.8998859	0.8581
852.793523	0.8596
853.0259837	0.8617
855.2979133	0.8616
850.0620746	0.8491
856.3892074	0.8604
854.6983213	0.8645
851.3466533	0.8566
853.8049453	0.8571
855.4240213	0.8678
855.5437793	0.8573
851.3183387	0.8658
849.9150482	0.8647
853.5398864	0.8599
850.9358153	0.8631
855.7715815	0.853
851.1066857	0.865
851.5523429	0.8567
852.3335905	0.8553
856.8047825	0.8542
851.5766767	0.8441
851.5306816	0.8604
853.0738958	0.8642
855.4951693	0.8562
854.2457666	0.8598
857.4480439	0.8568
857.028555	0.8593
853.6636793	0.8563
853.5718613	0.8662
854.2411384	0.8618
854.1857487	0.8631
854.5976297	0.8584
861.0824348	0.8523
849.2317451	0.8586
852.124235	0.8555
847.5122654	0.8596
861.2636621	0.8575
847.3422956	0.8546
848.1080422	0.8631
857.3787169	0.8689
857.6731112	0.8573
852.1106765	0.8651
853.6957308	0.85
850.0386179	0.8553
851.8950935	0.8603
858.3906172	0.8753
855.3453063	0.8739
857.0793292	0.877
855.3512751	0.8745
849.9300682	0.876
854.8985879	0.8746
849.9901799	0.8794
852.9857394	0.8764
854.1896399	0.8788
854.8831876	0.8734
853.278305	0.8824
853.6334605	0.8731
846.2303694	0.8765
848.5239117	0.8808
854.704422	0.8871
852.4920939	0.8772
850.6368947	0.8789
856.1771441	0.871
854.3008648	0.8771
850.3517071	0.8767
859.4948734	0.8705
858.5356057	0.8685
854.3206616	0.8767
854.8959647	0.8761
1595.162182	0.87
1592.167327	0.8768
1593.517553	0.878
1589.659318	0.8767
1599.36296	0.8675
1597.543985	0.8794
1587.256804	0.8827
1591.692026	0.8772
1590.280667	0.8788
1591.814719	0.8719
1595.329102	0.8787
1601.974673	0.8812
1578.602612	0.879
1593.159194	0.8797
1587.809228	0.8722
1598.206918	0.8745
1605.931711	0.8752
1595.808216	0.8796
1591.988325	0.8716
1593.959211	0.8805
1601.39213	0.8708
1594.563429	0.8758
1594.99946	0.8797
1595.32439	0.8753
1590.516277	0.8715
1591.203291	0.8797
1595.85236	0.8749
1598.306031	0.8775
1598.840329	0.8767
1591.770236	0.8758
1593.350387	0.88
1593.42602	0.8734
1585.433636	0.8762
1594.637197	0.8807
1592.775172	0.8814
1598.660975	0.8734
1596.649357	0.8747
1591.709179	0.8757
1596.850944	0.8785
1595.430275	0.8872
1591.933189	0.8837
1590.806158	0.8748
1591.543297	0.8801
1598.469136	0.8743
1593.38769	0.8821
1596.576477	0.8804
1588.382781	0.8802
1597.233363	0.8761
1590.791275	0.8819
1597.987272	0.8787
1596.000231	0.8764
1596.60097	0.8851
1589.911455	0.8777
1597.452167	0.8812
1598.039134	0.8758
1596.286582	0.8837
1594.837475	0.8834
1592.292887	0.8784
1593.094041	0.8832
1591.401876	0.8829
1596.170607	0.8816
1600.166796	0.8764
1603.151788	0.8817
1592.431176	0.8759
1594.984617	0.8818
1590.550649	0.8749
1595.637076	0.8743
1594.869629	0.8845
1598.531723	0.874
1600.178068	0.8809
1590.23706	0.8823
1587.938975	0.8835
1597.083396	0.875
1591.860768	0.8782
1594.800819	0.8779
1595.352307	0.8748
1590.6302	0.877
1596.800137	0.8755
1593.180193	0.8801
1590.793706	0.8747
1592.549197	0.8836
1593.933237	0.8778
1590.87426	0.8781
1595.056544	0.8755
1588.706816	0.8763
1592.642782	0.872
1590.254982	0.8757
1602.138542	0.876
1593.857077	0.8805
1597.851623	0.8741
1591.131438	0.8762
1595.91272	0.8774
1591.993231	0.8781
1597.661711	0.8721
1588.175125	0.8765
1593.257835	0.883
1590.680072	0.8738
1598.956426	0.8786
1597.663019	0.8735
1597.005067	0.8804
1596.610256	0.8817
1587.683566	0.8805
1591.946529	0.888
1590.26636	0.8758
1599.733044	0.8828
1599.520519	0.8734
1584.285764	0.8791
1589.586686	0.8806
1602.806137	0.8846
1594.652113	0.8723
1589.806526	0.8791
1593.682793	0.8802
1595.420007	0.8703
1592.511199	0.8843
1594.424465	0.8825
1596.713177	0.8857
1591.635498	0.8758
1592.672961	0.8798
1587.185862	0.8811
1592.333216	0.874
1590.185861	0.8764
1582.302087	0.8793
1593.711428	0.874
1600.859636	0.8778
1596.438147	0.8792
1598.055386	0.8752
1592.398531	0.8788
1591.372574	0.8778
1594.54907	0.874
1594.381565	0.8754
1598.858939	0.879
1593.378531	0.8667
1596.733882	0.8663
1596.2506	0.8728
1595.97589	0.8816
1600.397526	0.8737
1589.718074	0.8739
1590.5328	0.88
1590.478308	0.8756
1594.862242	0.8791
1595.618934	0.8766
1601.080729	0.8795
1585.134627	0.8784
1593.827862	0.875
1587.010402	0.8727
1596.637778	0.8776
1591.571643	0.8839
1595.04923	0.8868
1597.139617	0.8754
1587.769157	0.8801
1590.631094	0.8734
1593.983192	0.8823
1591.681907	0.8786
1587.316165	0.873
1594.309079	0.8785
1599.895878	0.8713
1596.182136	0.8813
1588.686019	0.8828
1589.989484	0.8813
1588.818082	0.8749
1599.64234	0.8797
1596.487696	0.8833
1588.258034	0.877
1596.871751	0.8792
1598.229855	0.8799
1591.710779	0.8849
1594.376931	0.885
1596.748865	0.8662
1595.970933	0.8787
1594.74938	0.8789
1593.721088	0.8793
1591.756658	0.8791
1594.747331	0.8796
1593.425247	0.8701
1599.554019	0.8778
1592.178879	0.8795
1595.129139	0.8718
1587.674065	0.8701
1590.190778	0.8788
1594.337768	0.88
1599.552771	0.881
1592.962907	0.874
1598.088882	0.8805
1591.100046	0.8789
1594.542399	0.8795
1585.783842	0.876
1589.097622	0.8766
1594.49344	0.8803
1588.434798	0.883
1590.702031	0.8797
1592.947315	0.879
1585.260457	0.8741
1593.450935	0.8764
1591.411508	0.8796
1590.480963	0.8784
1588.586894	0.8798
1587.629705	0.8791
1580.668536	0.8758
1590.740147	0.8822
1586.473039	0.8804
1589.932692	0.8827
1591.169201	0.8764
1596.452859	0.8787
1594.549594	0.8788
1613.013093	0.8809
1619.501846	0.8804
1589.051741	0.8776
1591.460047	0.8791
1598.986606	0.8817
1592.571583	0.884
1588.226019	0.8841
1593.639613	0.8824
1590.873437	0.8774
1595.267895	0.885
1590.415817	0.884
1588.464869	0.8879
1594.733869	0.8693
1593.410359	0.8765
1599.132928	0.873
1594.23333	0.8709
1595.369138	0.8664
1593.275802	0.8703
1586.39341	0.8694
1586.493811	0.8715
1589.351031	0.8728
1595.49798	0.8676
1593.150813	0.8636
1594.392106	0.8713
1597.826731	0.868
1586.605619	0.8697
1596.824968	0.8687
1587.734898	0.8788
1591.898927	0.8686
1598.27747	0.8779
1598.658317	0.8701
1587.582288	0.8746
1591.917925	0.8745
1586.951673	0.874
1596.185924	0.8723
1582.270386	0.8733
1594.180871	0.8796
1596.372066	0.8794
1588.314416	0.8751
1600.81522	0.8844
1596.585521	0.8735
1596.732529	0.8706
1590.612908	0.8817
1593.058768	0.8831
1588.59692	0.8778
1591.329293	0.8793
1586.482983	0.8823
1590.473894	0.878
1586.755741	0.8843
1589.077089	0.8767
1593.761562	0.8797
1591.260434	0.8818
1597.047493	0.882
1587.469344	0.8794
1588.4829	0.8864
1597.416341	0.8837
1588.602419	0.8829
1590.157539	0.879
1586.351284	0.8781
1591.346739	0.8765
1587.468332	0.8706
1590.948066	0.8628
1588.339436	0.882
1591.192231	0.8546
1585.112549	0.8671
1595.655728	0.8743
1599.019581	0.8741
1592.270637	0.8799
1586.829943	0.8607
1591.685545	0.8732
1589.1856	0.8733
1590.417444	0.8761
1597.980012	0.8646
1591.219844	0.8695
1589.759444	0.8704
1585.38394	0.879
1594.70709	0.878
1587.383164	0.8716
1594.999464	0.8806
1592.18217	0.8571
1593.187411	0.8795
1592.957421	0.8667
1585.496208	0.8732
1585.887076	0.8618
1585.560246	0.8788
1596.16706	0.8778
1592.491629	0.8759
1588.677904	0.8758
1594.371419	0.8822
1594.730996	0.8733
1582.899829	0.8712
1586.867581	0.8787
1587.56503	0.8693
1588.900459	0.8803
1591.98817	0.8722
1589.028313	0.8642
1592.394743	0.8781
1595.087541	0.8749
1600.740029	0.8795
1588.963737	0.8794
1592.796535	0.8766
1586.253441	0.8746
1585.287037	0.8551
1634.851683	0.8787
1676.102282	0.8699
1711.538544	0.8686
1623.261162	0.8796
1630.295741	0.8633
1632.563355	0.8794
1632.846305	0.8794
1626.464599	0.8756
1622.966789	0.8824
1631.924808	0.8757
1640.500799	0.8831
1623.413889	0.8787
1642.158248	0.8789
1633.626939	0.871
1629.971812	0.884
1627.201978	0.8824
1636.837489	0.8758
1627.633619	0.8734
1623.344888	0.8694
1632.9261	0.8801
1629.012076	0.8753
1638.350813	0.8789
1623.558325	0.8821
1621.66114	0.8839
1634.588385	0.878
1632.114878	0.8831
1626.853357	0.8779
1625.384804	0.877
1635.352451	0.8817
1629.863991	0.8716
1627.342303	0.8755
1629.655433	0.8761
1633.226833	0.8688
1627.198755	0.8591
1631.156839	0.8687
1633.239656	0.8585
1625.575536	0.867
1631.439308	0.8721
1626.244513	0.8681
1621.441676	0.8679
1636.302654	0.8782
1626.720653	0.8774
1631.33747	0.874
1626.925193	0.867
1622.935925	0.8707
1622.275434	0.8831
1632.382448	0.869
1625.950927	0.873
1637.548916	0.8799
1637.939713	0.8686
1632.514376	0.8525
1624.051587	0.867
1632.810993	0.8722
1628.229692	0.8804
1629.441852	0.8689
1630.083582	0.8746
1630.926324	0.8713
1628.600991	0.8769
1623.763403	0.8759
1629.721298	0.8657
1627.933182	0.8802
1630.424944	0.8749
1617.75441	0.8754
1626.436892	0.8737
1636.817153	0.8731
1630.554439	0.8776
1628.994647	0.8784
1636.030775	0.8648
1624.260177	0.8778
1629.580555	0.8652
1627.971702	0.8695
1628.682577	0.8845
1626.981206	0.8803
1626.027459	0.881
1637.524622	0.8691
1630.260625	0.8693
1624.16115	0.8736
1712.284551	0.8415
1719.759765	0.8429
1726.94573	0.842
1647.640409	0.8372
1637.589599	0.8335
1638.291268	0.8379
1640.874979	0.8385
1648.909279	0.8368
1640.671952	0.8293
1644.640859	0.84
1643.769141	0.8434
1640.177548	0.8443
1635.966377	0.8427
1647.959293	0.8452
1646.198359	0.8276
1636.880274	0.8302
1642.649963	0.8395
1644.938713	0.8382
1638.562698	0.8308
1644.3702	0.8435
1644.766483	0.8362
1648.406671	0.837
1649.411547	0.8359
1648.642145	0.8352
1644.213161	0.8785
1645.229524	0.8717
1631.57781	0.8813
1644.303321	0.8723
1637.491716	0.8769
1635.8581	0.8735
1644.093574	0.875
1638.57615	0.8836
1644.213921	0.8789
1637.976846	0.8796
1647.12382	0.8799
1639.201081	0.8663
1639.176267	0.8753
1642.531778	0.8738
1638.651459	0.8739
1650.362419	0.8794
1640.522158	0.8757
1643.64926	0.8811
1645.098156	0.874
1638.132222	0.8805
1637.038073	0.8786
1650.734768	0.8708
1643.112964	0.8856
1646.074022	0.8787
1641.819049	0.8607
1634.507173	0.8744
1641.822797	0.8753
1640.564502	0.8692
1646.070377	0.8739
1634.749953	0.8694
1644.02534	0.8674
1645.861286	0.8594
1641.82111	0.868
1641.07706	0.8768
1645.010976	0.8752
1643.972819	0.8569
1644.988644	0.8606
1645.992237	0.8813
1634.040412	0.8732
1641.870125	0.8771
1634.492112	0.8717
1647.083271	0.8612
1636.846037	0.8569
1639.853751	0.87
1635.970355	0.8627
1639.28266	0.868
1651.279296	0.8682
1643.054207	0.8711
1644.290203	0.8885
1640.886008	0.878
1648.576985	0.8803
1640.065681	0.8759
1635.490086	0.8709
1645.343706	0.8776
1644.663442	0.8797
1642.190084	0.8793
1631.925453	0.8777
1635.504186	0.873
1641.435544	0.8753
1643.647205	0.8859
1650.948727	0.879
1635.817357	0.8798
1642.984804	0.8721
1648.587384	0.8756
1647.166408	0.8799
1637.288951	0.8852
1642.896496	0.8828
1641.258327	0.8747
1637.64553	0.8708
1650.449604	0.8743
1645.312751	0.8762
1640.303132	0.8837
1643.896419	0.8616
1636.616949	0.8719
1637.940409	0.8726
1646.037765	0.866
1634.969887	0.8603
1643.367186	0.862
1637.929533	0.8636
1646.853225	0.8676
1637.398256	0.8616
1636.210609	0.8743
1630.784359	0.8662
1639.373607	0.8752
1641.960075	0.862
1640.373398	0.8642
1640.134947	0.8717
1639.954681	0.8571
1641.158253	0.8704
1643.143855	0.8655
1652.821057	0.8662
1641.106148	0.8651
1639.613365	0.87
1638.918316	0.8607
1639.593608	0.8702
1638.175597	0.8727
1638.390379	0.8547
1638.665515	0.8683
1639.83342	0.8668
1633.323999	0.8621
1642.664438	0.8568
1639.097318	0.8642
1638.335015	0.8685
1638.108404	0.8628
1647.587954	0.86
1641.246136	0.8566
1646.720845	0.8618
1648.649753	0.8619
1653.888601	0.8702
1641.171235	0.8703
1643.693976	0.8584
1628.699742	0.8556
1650.13222	0.8627
1646.265891	0.864
1636.340326	0.8589
1639.06985	0.8648
1644.26353	0.8653
1645.08981	0.8606
1641.692702	0.8681
1635.864186	0.8554
1637.030994	0.8691
1649.740313	0.8537
1640.407417	0.8648
1647.645877	0.8776
1633.732004	0.8704
1640.290368	0.8711
1636.16868	0.8654
1636.172633	0.8652
1639.921141	0.8793
1640.866049	0.8781
1640.442192	0.8743
1642.856975	0.8736
1642.567376	0.8686
1633.006633	0.8689
1640.907204	0.8716
1651.590009	0.8662
1638.136087	0.8619
1634.676362	0.8691
1635.048674	0.8783
1645.799482	0.8688
1643.510302	0.8657
1647.424027	0.875
1629.567545	0.8733
1638.910857	0.8706
1643.101715	0.8818
1640.758108	0.8825
1647.28679	0.8751
1637.499343	0.8527
1641.944045	0.865
1644.928942	0.8649
1644.044799	0.8714
1643.252331	0.8724
1638.222976	0.8724
1636.324964	0.8713
1639.045793	0.8715
1643.09547	0.8656
1635.71817	0.8633
1643.678725	0.8702
1635.153864	0.8805
1640.957604	0.8815
1631.424282	0.8691
1649.055553	0.8776
1644.485812	0.875
1643.245176	0.8701
1642.796078	0.8695
1640.369586	0.8696
1644.686469	0.8743
1640.87632	0.8664
1642.920757	0.8834
1635.511208	0.8721
1640.199158	0.8699
1638.762037	0.8705
1640.908145	0.8768
1639.447634	0.8707
1636.950311	0.8751
1639.137115	0.8749
1639.896905	0.8755
1635.878941	0.8751
1641.620907	0.8721
1641.647861	0.8717
1638.631402	0.8792
1638.396876	0.8702
1642.511083	0.8761
1640.153551	0.8728
1635.324901	0.8779
1640.490179	0.8772
1643.052777	0.8732
1638.48377	0.8708
1641.727198	0.8769
1637.688382	0.8684
1639.139081	0.8802
1643.716298	0.877
1645.45457	0.877
1641.919992	0.8776
1639.354835	0.8718
1646.882723	0.8727
1645.871493	0.8723
1641.551561	0.8771
1638.976291	0.8604
1649.730801	0.8773
1637.03255	0.8804
1629.960077	0.878
1643.569075	0.8809
1645.660032	0.8769
1645.185343	0.8774
1650.624482	0.8711
1640.532316	0.8804
1636.217634	0.8755
1650.306271	0.8721
1634.953912	0.8728
1627.110299	0.8792
1632.062322	0.8676
1636.383641	0.8736
1636.361778	0.8731
1642.156927	0.88
1634.912537	0.8822
1641.517473	0.8697
1641.211097	0.8874
1642.205339	0.8749
1631.2854	0.8672
1632.800518	0.8774
1638.58314	0.8753
1638.587675	0.8782
1645.394718	0.8789
1644.106792	0.8812
1635.954116	0.8685
1636.721033	0.876
1637.081201	0.8747
1638.394796	0.8779
1636.936236	0.8711
1638.129768	0.8667
1643.565148	0.8748
1635.934579	0.8834
1649.626907	0.8751
1639.702486	0.8729
1630.018156	0.8754
1639.622015	0.8844
1636.159871	0.8687
1636.0737	0.8732
1637.348145	0.8813
1637.889222	0.8845
1629.873266	0.8834
1635.577916	0.8744
1633.561263	0.8836
1638.372613	0.8761
1642.637612	0.881
1646.648841	0.8883
1640.476084	0.8795
1634.513942	0.8761
1638.765577	0.8734
1639.383991	0.8844
1645.036643	0.8804
1636.588775	0.8838
1634.380894	0.8737
1642.102251	0.8732
1636.786065	0.8805
1639.61966	0.874
1638.045493	0.8784
1645.614175	0.8828
1641.564288	0.8831
1633.626399	0.8755
1642.894335	0.8861
1642.013843	0.8765
1647.590293	0.8735
1644.934018	0.8861
1639.456086	0.8788
1650.069455	0.8787
1638.693938	0.8753
1627.533085	0.8773
1636.071948	0.8765
1637.109972	0.8745
1637.663693	0.8724
1644.672527	0.8743
1639.930157	0.8751
1641.114974	0.8777
1638.25385	0.8728
1640.852546	0.8729
1642.809996	0.8765
1643.104133	0.8767
1635.243004	0.877
1635.832132	0.8648
1629.715755	0.8796
1634.898791	0.8737
1640.976164	0.8754
1638.618205	0.8782
1639.562536	0.87
1640.21873	0.8732
1643.233572	0.8711
1687.65029	0.8765
1689.504737	0.8766
1689.934013	0.8723
1685.784633	0.8795
1688.923653	0.8743
1684.501425	0.8783
1688.33118	0.8669
1687.490844	0.8736
1688.290594	0.8692
1693.987138	0.8632
1678.170794	0.8695
1688.137903	0.8643
1683.127745	0.8767
1684.030242	0.876
1684.727982	0.8779
1689.592932	0.8748
1698.715321	0.8747
1694.20343	0.8694
1691.899986	0.8698
1696.845383	0.8633
1688.02497	0.8743
1688.441542	0.8719
1686.141604	0.8689
1681.702066	0.8595
1693.214915	0.8765
1693.028977	0.8793
1691.863993	0.8789
1683.683394	0.8753
1689.944487	0.8766
1683.159633	0.8695
1688.565105	0.8774
1689.49651	0.8774
1684.655689	0.8685
1681.422247	0.877
1687.637677	0.8756
1683.023685	0.8794
1687.584848	0.879
1687.658652	0.8759
1694.552097	0.8781
1689.237032	0.8708
1687.557225	0.8793
1688.695302	0.8808
1682.384595	0.8704
1692.357761	0.8796
1685.584968	0.8673
1683.083472	0.8753
1680.808733	0.8734
1683.729769	0.8724
1680.376652	0.88
1695.947975	0.8804
1686.73853	0.8866
1693.210343	0.8753
1680.250488	0.8865
1689.630411	0.8793
1685.401658	0.878
1694.374675	0.8601
1687.684958	0.879
1680.695413	0.8698
1675.567791	0.8802
1690.170958	0.8843
1684.533326	0.8782
1686.658703	0.8753
1686.359552	0.8841
1686.482629	0.8725
1686.616554	0.8793
1681.47882	0.8793
1679.711055	0.8749
1689.80437	0.8659
1684.918052	0.8761
1683.513	0.87
1682.085878	0.8632
1685.728508	0.8809
858.970971	0.8614
861.4554921	0.8689
861.8672692	0.8598
857.0087535	0.8604
852.922698	0.8633
854.7809472	0.8579
854.3678124	0.8554
851.728354	0.8633
858.4658754	0.8601
857.9063504	0.8632
853.4671677	0.864
852.6869409	0.8656
854.5144419	0.8601
855.8289368	0.8633
853.3778776	0.8642
857.4383869	0.8653
857.4961056	0.8644
857.6182315	0.8672
859.3034798	0.8632
856.3936821	0.8636
855.7752587	0.866
855.8221234	0.8611
856.6163394	0.8657
852.7018354	0.8614
856.7189006	0.8591
858.4489498	0.8459
862.3298711	0.8546
859.9754338	0.8645
855.1227184	0.8585
859.017962	0.8561
854.3843238	0.8487
858.0647039	0.8426
857.8844277	0.86
857.4132746	0.8589
854.5753437	0.8554
860.2866328	0.8568
855.7533722	0.8595
855.0023335	0.8517
856.207503	0.8574
859.1188169	0.8461
857.1344336	0.842
863.5447796	0.8617
860.214312	0.8596
848.981452	0.8584
855.408312	0.8517
856.7339014	0.8587
856.6622227	0.8517
857.0357174	0.8567
857.7129445	0.8661
855.61302	0.8641
852.4209149	0.8724
859.116495	0.8749
855.6364896	0.8605
856.299732	0.8641
857.4734903	0.859
859.7739632	0.8706
859.7190614	0.8678
859.2951801	0.8691
858.6887515	0.8579
856.6084287	0.8721
855.7370521	0.8688
860.1274929	0.8652
858.5156756	0.8655
855.3844275	0.8617
861.5983671	0.8656
856.2048087	0.8783
855.585241	0.8642
857.7562168	0.8708
855.6834164	0.859
852.0918456	0.8619
862.0900329	0.8609
858.8995222	0.8572
854.5353504	0.8495
859.5954776	0.8574
856.7065675	0.8557
859.1164813	0.8547
856.3910504	0.8447
861.5012842	0.8476
855.3310868	0.8667
862.873595	0.8518
860.1339032	0.8553
854.3434426	0.8563
858.8543517	0.8469
856.3150972	0.8476
858.9972554	0.8354
861.5275853	0.8619
856.2797618	0.8521
853.9175177	0.8655
855.8493387	0.8579
860.0094869	0.8478
860.351368	0.8443
857.5003749	0.8493
857.6534059	0.8365
856.2896312	0.8398
853.5694834	0.8491
858.7846589	0.8396
856.8632341	0.869
861.2803911	0.8692
858.0355834	0.8659
858.092412	0.8695
856.1458335	0.8696
854.4530059	0.8674
859.0426915	0.8684
858.5716694	0.8651
857.7426465	0.8682
858.3863249	0.8713
851.60973	0.8693
855.1204473	0.8693
857.5358866	0.8723
857.847927	0.8719
863.3994426	0.8667
856.3053685	0.8743
857.9928963	0.8727
860.0087578	0.8697
859.7081732	0.8654
856.9806114	0.8704
855.2316098	0.8724
858.2796073	0.8626
856.8216609	0.8737
857.8775196	0.8762
857.3953143	0.8545
857.6623233	0.8532
857.9783793	0.8654
856.4845807	0.8458
854.8809875	0.8583
854.9530914	0.8571
860.1637257	0.8561
863.7964707	0.8476
856.8107103	0.8434
852.3989234	0.8483
858.8290206	0.8479
859.9593786	0.8487
855.6714768	0.8471
856.9350168	0.864
856.7692723	0.8563
855.8069673	0.8481
859.1554064	0.8509
859.4810816	0.8537
859.851998	0.8631
853.9117374	0.8413
858.5553239	0.8569
861.2741951	0.8576
858.455004	0.8601
855.6046148	0.8528
859.8212816	0.8759
860.3881365	0.873
861.3279279	0.8752
849.9531886	0.8771
858.2479695	0.8689
859.4228152	0.8712
856.9335355	0.8707
855.7816586	0.8717
857.3269361	0.8712
856.4412003	0.8768
853.9873318	0.877
856.2837717	0.8757
857.9807417	0.8703
855.544816	0.873
858.9963563	0.8691
857.5731772	0.877
858.503202	0.8703
860.327819	0.8694
859.3931755	0.865
858.0102148	0.8733
852.4954399	0.8728
855.7510874	0.8756
857.72175	0.8769
855.0074886	0.872
862.0951676	0.8638
858.5340914	0.8665
855.9948132	0.8643
861.7987418	0.8623
856.2492819	0.8658
858.0577854	0.8605
855.8751548	0.8612
857.4619846	0.8618
858.0677249	0.8581
857.6691668	0.8687
856.7509172	0.8712
857.7577906	0.8686
857.6768931	0.8661
855.6635562	0.8645
857.8283888	0.8616
856.6692622	0.8629
859.2893663	0.8654
857.8060108	0.8627
856.5796167	0.8601
854.5916497	0.8659
858.3167401	0.8641
861.4911032	0.864
854.2124678	0.8645
857.6983693	0.864
857.3138962	0.869
861.0704895	0.8626
856.4748462	0.8717
852.2814962	0.8679
857.347105	0.8713
857.0781636	0.8639
856.4243136	0.8668
858.1993502	0.8647
857.8270267	0.8682
857.3984212	0.8721
855.907881	0.8676
860.2970275	0.861
856.6149116	0.8729
856.0860965	0.8682
852.8375014	0.8708
858.4785273	0.8573
862.6745616	0.8689
855.3911443	0.872
859.5926753	0.8657
857.0834615	0.8648
855.1252381	0.8693
855.3558622	0.8642
855.1942708	0.867
854.7483991	0.8684
854.4743942	0.8587
856.3620814	0.8401
856.4770117	0.8647
859.5343596	0.8569
852.1851746	0.8414
856.821258	0.8456
855.8596471	0.8611
861.3130054	0.8613
853.5456914	0.8595
857.0645369	0.8617
857.7191467	0.8529
851.1774405	0.8535
854.4349489	0.8567
855.7238034	0.8542
857.4519509	0.8506
857.8455538	0.8425
858.1289154	0.851
857.8552349	0.8613
857.0442542	0.8498
857.6661419	0.8566
862.6359734	0.8607
859.1783003	0.857
852.0702497	0.844
847.741811	0.8581
862.2644448	0.8596
859.1386492	0.8592
856.4127559	0.8625
859.4196077	0.8543
855.6220335	0.8544
857.2652077	0.8606
860.9423565	0.8514
852.6148364	0.8511
860.8015548	0.8538
858.1533958	0.8521
853.096708	0.8454
854.2006649	0.8555
857.1097055	0.8568
858.1544484	0.8548
860.5264969	0.8469
857.0133382	0.8522
859.7109083	0.8532
858.0452375	0.8591
851.3801948	0.8504
853.2860679	0.8551
861.8643139	0.8521
861.336471	0.8453
856.3067293	0.8488
858.5846507	0.8471
854.661028	0.8603
859.2352341	0.8656
856.8825434	0.8516
857.1758837	0.863
854.2893795	0.859
852.4634803	0.858
856.7297797	0.8581
858.7637408	0.8683
859.5674528	0.8568
858.2091118	0.8575
860.0026572	0.8544
859.105123	0.8615
857.4409797	0.8576
853.9047967	0.8578
856.4563523	0.8715
860.1078909	0.8604
861.9691623	0.8513
860.3109417	0.8605
855.2870523	0.8591
855.7694425	0.8552
854.4246652	0.8613
859.5791205	0.8577
859.4414704	0.8656
856.9384214	0.8595
852.984787	0.8607
858.9407981	0.8621
856.4552922	0.8589
854.3978626	0.8559
854.6305165	0.8623
859.4961693	0.8603
859.9071642	0.8564
860.0560984	0.8511
855.7371992	0.8635
856.7103852	0.8589
865.0204154	0.8471
856.8670374	0.8509
857.6249672	0.8617
857.3571926	0.8647
856.7115321	0.8592
860.5264054	0.8542
861.5549849	0.8602
859.4062318	0.8556
858.4666243	0.8617
855.3423016	0.8571
862.5219025	0.8594
855.7306047	0.8565
857.3680266	0.859
882.3607049	0.8667
857.4832933	0.8659
865.0961658	0.869
857.3615968	0.8695
862.1331049	0.8742
861.7150901	0.8678
857.8406556	0.8673
861.1642708	0.8727
861.9287576	0.8667
858.7664866	0.871
859.2649763	0.8665
862.3365336	0.8689
863.6533284	0.8714
857.3884345	0.8677
860.520386	0.8716
859.621918	0.8672
857.6398193	0.8701
855.0388813	0.8726
862.4876429	0.8704
853.4667141	0.8692
859.4995873	0.8723
861.7348379	0.8726
861.5154397	0.8703
863.4170708	0.8707
859.6323094	0.8686
860.3560205	0.8535
861.2195507	0.8576
861.0508562	0.8583
861.3510209	0.8506
857.0648394	0.8577
861.4872537	0.8577
862.3785087	0.8627
861.4506527	0.8554
862.633862	0.8665
861.4501558	0.8597
859.1196518	0.8559
867.2975539	0.8586
854.4937228	0.8552
865.181142	0.8586
853.5888447	0.8613
861.6474065	0.8587
860.7630138	0.8533
867.1920717	0.8535
862.372373	0.8575
862.4335258	0.8601
862.0769483	0.8529
856.8388671	0.8656
865.8695252	0.8642
862.0305433	0.8601
864.2273389	0.8552
865.1319441	0.858
856.9599463	0.8509
857.7095635	0.8535
856.849595	0.8564
857.2633337	0.8556
860.0306821	0.8492
858.6554277	0.8479
864.6477474	0.8597
858.7400957	0.8546
861.0957507	0.8474
861.2908041	0.8509
862.8310791	0.8515
862.096227	0.8517
860.1007547	0.8627
861.1244356	0.8603
858.5407467	0.8547
862.6512185	0.8425
859.5247895	0.8522
864.565393	0.849
855.3797849	0.8522
862.5720723	0.8559
867.9177409	0.863
861.0351795	0.8597
821.7543336	0.8295
825.3117726	0.8157
813.8160934	0.8217
800.4530335	0.8294
794.4686161	0.8305
847.4377882	0.8299
848.044737	0.8348
828.1333161	0.8306
826.9573821	0.8141
839.182997	0.8108
843.1512307	0.8214
869.5513455	0.8347
876.6230721	0.8273
883.1086451	0.832
892.0832064	0.8351
883.6474835	0.835
879.4130721	0.7928
876.3914783	0.8256
872.5733369	0.8378
873.960688	0.8378
871.0565635	0.8046
870.1873937	0.8211
868.883221	0.8274
875.843815	0.8267
862.9327958	0.8765
883.1344543	0.8713
883.1900337	0.8635
881.1947219	0.8746
881.398459	0.8717
878.6580947	0.8665
885.0689571	0.8629
883.1328943	0.8594
881.4793738	0.8778
882.6867938	0.8714
881.3454567	0.8612
881.0684025	0.8699
882.7426358	0.8668
884.6330702	0.8673
884.9323521	0.8701
881.6643138	0.8626
884.416995	0.8547
883.3755343	0.8744
883.5579395	0.8625
878.4408472	0.8672
884.8627087	0.8705
883.6555229	0.8725
883.6875911	0.8688
881.9965932	0.8759
880.38976	0.8649
880.2013271	0.863
884.0797786	0.8668
882.4158407	0.8665
883.4222595	0.8707
882.6738834	0.8645
883.3066753	0.8621
883.2634926	0.869
884.8772238	0.8589
883.4361646	0.8677
880.071226	0.8653
878.4634343	0.8695
882.9395179	0.8625
879.6676656	0.8581
879.4105334	0.8585
878.8962047	0.8671
884.0549349	0.8678
882.5975434	0.861
877.5176102	0.8669
881.5994568	0.8655
881.9238173	0.8639
883.4891855	0.8652
878.0013573	0.8651
881.7330899	0.8709
884.3133346	0.8641
883.2369995	0.8624
880.0767023	0.8725
884.4616428	0.868
880.231152	0.8753
881.3400124	0.8652
883.795512	0.8758
885.7369033	0.8684
883.2208041	0.8759
881.9373787	0.8691
884.2528836	0.8642
881.4084447	0.8673
880.3445206	0.8761
880.4137647	0.8722
883.1202526	0.872
885.5586541	0.8673
881.2393182	0.8708
880.2726975	0.8748
885.2584845	0.8609
883.8829257	0.8595
881.9829829	0.8735
882.7283704	0.8691
883.4545962	0.8704
882.9110945	0.8645
872.0932209	0.8614
885.2883414	0.8596
885.5823399	0.851
881.6526126	0.839
885.4776005	0.8647
882.1274207	0.8638
881.3119881	0.8553
879.568967	0.8605
880.9009631	0.8533
881.2126687	0.8626
881.5173395	0.8522
879.3009167	0.8695
872.8672255	0.8527
884.1987176	0.8617
876.6580153	0.8584
881.2218446	0.8674
884.409185	0.8572
882.2863522	0.861
885.4823605	0.8542
881.0307119	0.8596
885.1841502	0.8674
881.0279637	0.8558
876.6155284	0.8639
885.2264157	0.8646
878.3417151	0.8563
883.5530108	0.8533
876.8186354	0.8346
884.8945819	0.8644
884.8074475	0.8568
886.8282887	0.856
881.0209243	0.8559
878.2568752	0.8522
882.484275	0.8441
879.2250287	0.8517
882.4773392	0.8559
886.0321409	0.8519
883.1621633	0.861
883.7702865	0.8574
883.863444	0.8417
883.0541743	0.8478
884.5909175	0.8561
881.1870049	0.8529
883.7763956	0.8606
879.8559732	0.8545
882.2356528	0.8449
885.391707	0.8592
883.2502151	0.8541
883.7820405	0.8453
874.7799807	0.8581
886.5291327	0.8609
882.4646412	0.8606
885.0634053	0.8542
881.1403282	0.8659
882.8446607	0.8668
885.5219677	0.8505
880.2216504	0.8704
885.0705218	0.8643
881.0493834	0.8717
882.7616754	0.8705
882.4087061	0.8556
883.7368318	0.8629
885.9737445	0.865
883.3989571	0.8593
877.6193765	0.855
884.8139401	0.8644
881.3186089	0.8716
883.6014752	0.8577
882.5150115	0.8676
883.5156977	0.8615
882.1452086	0.8688
884.4257022	0.8587
881.4342157	0.8672
870.9803963	0.8618
882.0793779	0.8453
883.7089029	0.8694
879.9158999	0.8569
882.6523988	0.8657
881.3898086	0.8521
880.0404398	0.8619
880.6870294	0.8614
878.9603494	0.8659
885.088704	0.8687
882.7683835	0.8622
881.5685065	0.857
882.9300803	0.8576
883.8098382	0.8654
879.6731625	0.8607
885.3171657	0.8398
882.1894789	0.8557
882.4681454	0.855
877.310309	0.8532
884.8006025	0.8577
879.4493333	0.8562
881.0589791	0.8427
879.7336763	0.8631
876.4579171	0.8588
867.5268333	0.8666
885.9369778	0.8623
882.1176277	0.8652
887.1887786	0.864
884.0920107	0.8656
879.8620465	0.8652
885.7330323	0.8703
885.2528098	0.8747
883.5979115	0.8727
883.1284219	0.8753
883.8327236	0.8593
880.5460406	0.8709
882.6764435	0.8723
881.5581069	0.8705
884.0919527	0.87
884.000646	0.8679
878.0200996	0.8714
883.8498297	0.8719
882.2276895	0.8708
882.0439444	0.8696
885.8830081	0.8695
881.122324	0.8707
883.641199	0.8673
879.7369482	0.866
871.3010397	0.8737
882.3771133	0.8737
885.3273118	0.8782
880.9512565	0.8775
877.849719	0.8734
885.040304	0.8767
882.6812797	0.8694
882.5205201	0.8753
879.3902532	0.8721
884.0750172	0.8693
885.6918807	0.8677
883.0627577	0.8722
883.1184673	0.8728
878.3034286	0.8708
885.1412602	0.8777
883.6838641	0.8673
885.9532561	0.869
879.6483334	0.874
884.5226866	0.8773
879.2635486	0.8724
884.749173	0.8806
882.650101	0.8758
881.1495264	0.8744
884.3968337	0.8783
884.9585235	0.8723
883.7757229	0.872
883.6172178	0.8711
881.9256621	0.8682
884.7957907	0.8735
883.8241894	0.8609
887.2379966	0.8684
883.2394935	0.8633
885.5177145	0.8625
883.2239185	0.8714
882.3494928	0.8655
886.1684292	0.8729
883.6592836	0.8737
883.71233	0.8788
882.5609344	0.8702
880.7633639	0.8711
884.7680271	0.8716
882.4785229	0.8659
880.9619428	0.8687
882.600465	0.8781
883.3770754	0.8775
881.895358	0.8681
881.8103589	0.875
883.1972257	0.8603
862.3574846	0.8743
883.4588151	0.8762
883.5700452	0.8703
884.2000731	0.8743
877.6883344	0.8736
883.5817018	0.87
883.6876707	0.8722
878.8438617	0.8752
885.1289266	0.8752
882.5293011	0.8718
885.2178187	0.8761
883.4683883	0.872
883.0561666	0.8704
883.1048903	0.8705
880.2782388	0.882
882.9051386	0.8695
883.7596287	0.8714
886.3876712	0.8728
883.0805087	0.873
884.5954844	0.8715
880.2001872	0.8771
886.1588855	0.8794
883.141179	0.8758
883.4777759	0.8787
869.1131879	0.8793
887.4039132	0.8776
879.3892517	0.8742
882.315351	0.8748
882.4213431	0.8701
884.3548856	0.8768
880.1862257	0.8717
883.0280601	0.8737
885.6683894	0.8738
883.5594853	0.8661
886.600278	0.876
878.6061704	0.8798
885.6008765	0.8746
883.2495678	0.8697
885.517679	0.8775
882.8965595	0.8722
887.6397208	0.8741
883.423765	0.8741
882.1076525	0.8667
885.7225697	0.8767
886.8959244	0.8693
885.8542155	0.8743
884.3920175	0.87
882.6869351	0.8741
904.7972422	0.8547
886.8142651	0.8403
883.9155631	0.8572
885.8782115	0.8443
885.7879714	0.8392
883.6489072	0.8579
885.6242191	0.854
884.9595479	0.8354
889.9149966	0.8473
886.2339599	0.8535
881.8919061	0.8618
885.7886499	0.8472
881.3387418	0.8526
884.4059527	0.8619
882.3958466	0.859
884.6542637	0.8588
886.9264796	0.8507
889.6654621	0.8532
883.0484705	0.8493
889.4344385	0.8566
886.5492814	0.8636
870.105173	0.8713
891.2377337	0.8442
882.010585	0.856
881.942405	0.8551
885.2992603	0.8581
884.9409933	0.847
883.8119742	0.8376
886.2910892	0.8496
887.9564446	0.863
881.1487608	0.8577
883.9022521	0.868
887.5904337	0.8404
878.007462	0.8643
886.0169917	0.849
887.1169827	0.8609
887.061892	0.8632
884.3826995	0.8613
887.4705345	0.8325
886.0459065	0.868
886.2600327	0.8589
888.1003692	0.844
884.4141427	0.8481
886.0656574	0.8681
885.4362939	0.8591
887.0468316	0.8528
888.5542264	0.856
886.3576145	0.8742
883.8561963	0.877
888.346402	0.8737
886.0738046	0.8752
886.023595	0.8786
886.6951217	0.8733
885.9255937	0.8693
886.79457	0.8734
886.6356909	0.8819
883.8722211	0.8708
887.8445153	0.8706
882.980482	0.8745
888.7759659	0.8713
886.4301314	0.8681
890.3331218	0.8762
883.433863	0.8703
886.5147842	0.8751
884.7303337	0.8746
885.8419661	0.8768
888.1966256	0.8724
885.4873418	0.8763
884.7001731	0.8753
890.5706078	0.8738
888.1246475	0.8749
884.4158106	0.8766
1694.708249	0.867
1697.502303	0.868
1694.356174	0.8711
1701.572559	0.8707
1696.13843	0.8633
1690.970918	0.8665
1703.018201	0.8658
1698.109216	0.869
1686.917682	0.8669
1691.884707	0.8644
1693.339698	0.8781
1691.565865	0.8724
1697.409057	0.8743
1691.575846	0.8707
1678.691188	0.8709
1685.306949	0.8669
1703.32152	0.8722
1704.492027	0.8688
1690.08285	0.8739
1697.037871	0.8763
1687.762126	0.8704
1692.105419	0.8684
1694.530377	0.865
1694.441876	0.8662
1704.01221	0.8689
1678.794747	0.8631
1699.332881	0.8742
1698.154521	0.8704
1692.977213	0.8707
1687.458419	0.8722
1698.433002	0.8647
1699.095031	0.8738
1687.29169	0.8713
1685.78584	0.8666
1695.080858	0.8632
1695.601499	0.8668
1686.823102	0.8741
1701.73674	0.8687
1696.468217	0.8751
1688.180626	0.87
1697.714085	0.8694
1702.524385	0.8707
1705.330157	0.8706
1707.443167	0.8732
1691.854407	0.8586
1688.414972	0.8609
1700.968495	0.8709
1691.76735	0.8685
1696.271818	0.8792
1702.494841	0.8746
1696.294098	0.8768
1696.890407	0.8755
1685.556376	0.8788
1694.031528	0.8672
1692.674282	0.8728
1698.001816	0.8705
1701.297515	0.8804
1676.364295	0.8757
1701.285126	0.8737
1699.289121	0.8827
1672.85468	0.8817
1703.198904	0.8716
1699.750985	0.8788
1693.760209	0.8732
1691.580288	0.8724
1690.088565	0.8829
1701.384851	0.8738
1701.834518	0.8814
1701.438847	0.8773
1690.64459	0.8748
1699.302745	0.8765
1691.680944	0.8803
1701.212736	0.8703
1697.938501	0.8625
1699.558597	0.8773
1692.804694	0.8785
1706.823538	0.8769
1700.943381	0.8715
1702.247911	0.8631
1705.362505	0.8657
1693.538794	0.8707
1673.314162	0.8599
1669.59862	0.8704
1704.205856	0.874
1677.69168	0.8771
1695.594045	0.8651
1692.874344	0.86
1696.612877	0.8724
1702.011763	0.8739
1690.114282	0.8784
1699.952144	0.8756
1701.479168	0.8576
1696.39101	0.8715
1698.425246	0.8512
1702.416912	0.8637
1696.319356	0.8659
1699.205801	0.8759
1697.715764	0.8807
1695.955535	0.881
1700.491691	0.8814
1702.811623	0.8812
1697.953729	0.8809
1700.016872	0.8792
1702.042285	0.8801
1707.812946	0.8865
1684.060636	0.879
1703.593203	0.8869
1685.230634	0.8754
1682.619125	0.8803
1700.882568	0.884
1703.674	0.8832
1703.180308	0.8771
1703.927864	0.877
1709.371725	0.8757
1692.496909	0.8739
1699.740627	0.8828
1700.009293	0.8755
1699.593279	0.8863
1711.523887	0.8838
1702.957625	0.8829
1705.394597	0.8706
1708.888351	0.8679
1693.997541	0.8627
1715.418349	0.8799
1715.369682	0.8774
1711.396228	0.8759
1705.672347	0.8738
1704.574943	0.8687
1704.371159	0.8668
1708.176853	0.8686
1702.170956	0.8719
1696.527584	0.8655
1690.202292	0.8697
1691.468635	0.8749
1707.060507	0.8789
1703.432962	0.8786
1698.701988	0.8703
1703.633917	0.8765
1706.596229	0.8761
1705.341488	0.8611
1698.450597	0.864
1702.432376	0.8583
1697.111528	0.8439
1709.221556	0.88
1720.252014	0.8811
1713.27801	0.8778
1704.742879	0.8752
1707.999416	0.8843
1706.965427	0.8795
1693.049292	0.8781
1711.337538	0.8806
1708.531345	0.8831
1707.267558	0.8813
1705.343522	0.8834
1715.459378	0.8718
1691.65256	0.8844
1707.769917	0.8777
1702.952627	0.8784
1712.540678	0.8797
1715.682654	0.884
1700.711843	0.8811
1708.015137	0.8824
1701.323902	0.8835
1712.195455	0.876
1715.650402	0.8796
1706.611649	0.8772
1700.790957	0.8808
1706.039725	0.8847
1703.189087	0.8741
1716.90723	0.8694
1711.879497	0.8769
1704.747822	0.8743
1716.288411	0.8774
1700.768413	0.8731
1705.909272	0.8666
1710.666776	0.8673
1715.272585	0.8739
1688.507229	0.871
1712.303742	0.8752
1689.313163	0.874
1684.01035	0.8698
1700.832867	0.8734
1711.153337	0.8681
1705.593495	0.8743
1708.681153	0.87
1709.552296	0.869
1708.170722	0.8778
1700.054254	0.8626
1701.159733	0.8696
1707.366509	0.8696
1715.005685	0.8732
1709.210112	0.8736
1706.987779	0.8801
1703.728773	0.879
1700.357047	0.8747
1713.467843	0.8763
1718.357013	0.8747
1712.976915	0.8753
1717.409772	0.8811
1713.486898	0.8787
1712.424793	0.8842
1698.616082	0.8793
1706.838251	0.872
1714.324541	0.8784
1692.45125	0.8722
1706.705752	0.871
1704.867827	0.8723
1703.198106	0.8732
1701.222008	0.8807
1711.286729	0.8725
1710.648851	0.875
1709.922098	0.8741
1699.077774	0.8754
1710.31037	0.8755
1711.284353	0.8796
1717.098917	0.8727
1716.382655	0.8619
1701.040874	0.857
1713.023293	0.8598
1717.567238	0.8647
1710.673719	0.8552
1695.107296	0.8558
1705.896373	0.8633
1718.559562	0.8606
1702.03974	0.8697
1706.009387	0.8597
1689.135363	0.8618
1714.183362	0.8653
1714.194759	0.8669
1701.123503	0.859
1708.851887	0.8592
1709.530903	0.8616
1713.192551	0.8528
1712.493445	0.8616
1711.100745	0.8636
1711.26073	0.8603
1710.17407	0.8549
1713.456805	0.8577
1702.016736	0.8627
1706.855364	0.8521
1719.664581	0.8709
1710.376917	0.868
1709.664647	0.8706
1718.964822	0.8719
1706.657803	0.8777
1711.158305	0.8712
1710.931616	0.8756
1703.251678	0.8787
1705.564528	0.8753
1694.50059	0.8755
1703.509457	0.8649
1682.851636	0.8769
1707.242553	0.8727
1702.978226	0.8721
1700.000025	0.8747
1707.40489	0.8729
1702.997617	0.8643
1711.513791	0.879
1708.003305	0.8715
1707.587903	0.8695
1707.527461	0.8759
1704.52859	0.8724
1702.963402	0.875
1703.733674	0.8758
1702.266824	0.8783
1699.055065	0.8702
1704.652434	0.8657
1698.402453	0.8755
1695.395351	0.8756
1693.178823	0.8796
1703.781003	0.8699
1706.178993	0.8773
1701.093583	0.8775
1701.905604	0.8761
1705.865143	0.863
1670.348042	0.8775
1679.290385	0.8789
1707.89772	0.8731
1697.409694	0.8776
1700.645467	0.8683
1698.06594	0.8678
1700.309215	0.8695
1691.391195	0.8653
1702.633376	0.8749
1702.796571	0.8733
1694.917554	0.875
1694.78523	0.8825
1697.076453	0.8741
1707.811679	0.8775
1692.055626	0.8669
1700.233967	0.8659
1700.414158	0.8714
1686.839729	0.8771
1697.780308	0.8675
1694.788229	0.8823
1701.028606	0.8715
1694.437198	0.8703
1686.696079	0.8632
1683.377788	0.8825
1697.054926	0.8639
1689.827908	0.8647
1690.670805	0.8618
1699.966864	0.8684
1690.132856	0.8681
1687.740681	0.8716
1699.81864	0.8721
1692.682084	0.8705
1695.651112	0.8778
1701.137209	0.8796
1697.567734	0.8739
1693.203715	0.8797
1694.747806	0.8658
1699.705329	0.8748
1689.315774	0.8817
1690.571808	0.8835
1695.528066	0.8872
1696.578092	0.881
1702.558766	0.8722
1697.669677	0.8743
1696.464224	0.877
1697.30064	0.8813
1681.83802	0.8789
1681.104179	0.8873
1684.136964	0.8807
1688.703728	0.8692
1693.47117	0.8866
1700.760641	0.8735
1695.651138	0.8818
1694.814801	0.8785
1696.879927	0.8768
1690.117204	0.8774
1682.497232	0.8854
1693.136386	0.8763
1693.063666	0.8721
1701.609994	0.8807
1696.553621	0.8728
1710.499251	0.8757
1682.757937	0.8789
1707.618979	0.8659
1701.597861	0.8721
1695.223343	0.8775
1690.494971	0.8736
1694.314237	0.872
1705.396738	0.8734
1697.677555	0.8831
1682.524096	0.8787
1687.049418	0.8741
1692.316173	0.8669
1675.609273	0.8762
1703.215191	0.8707
1700.645667	0.8658
1687.862361	0.885
1707.072293	0.8759
1696.441335	0.8773
1697.667428	0.8829
1695.042877	0.8588
1703.199005	0.8682
1696.423029	0.8762
1697.739086	0.8835
1696.350067	0.8668
1692.797891	0.8663
1680.398876	0.8719
1697.167683	0.8737
1697.944193	0.8672
1691.42816	0.8736
1692.928448	0.8653
1695.000092	0.8774
1694.856271	0.8479
1692.416975	0.8658
1699.088175	0.8698
1741.163952	0.8651
1797.622706	0.8695
1748.938838	0.88
1719.616869	0.8606
1711.893536	0.8809
1708.107748	0.8595
1713.582309	0.882
1710.951913	0.8669
1711.642641	0.8669
1707.171177	0.8707
1706.349544	0.8679
1714.9815	0.869
1709.752027	0.8642
1715.094232	0.874
1657.964104	0.8228
1703.46176	0.8098
1699.099002	0.8126
1656.396004	0.8318
1699.517945	0.8175
1733.324587	0.8263
1740.793657	0.8214
1727.17143	0.8281
1712.89456	0.8148
1716.321866	0.8026
1717.687889	0.8167
1735.304416	0.8254
1737.350272	0.81
1742.464653	0.8175
1737.251746	0.8118
1728.617209	0.8198
1739.455173	0.8231
1720.879743	0.8145
1722.089767	0.8274
1731.102769	0.8311
1729.758286	0.8152
1735.592835	0.8131
1740.431371	0.8181
1741.275063	0.8222
1735.115909	0.8738
1736.109347	0.8756
1747.182063	0.8681
1740.470168	0.8705
1743.079186	0.8688
1738.264724	0.8745
1738.042251	0.8735
1735.850714	0.8731
1737.536371	0.8704
1745.321137	0.8709
1736.98384	0.8735
1740.965527	0.8766
1731.162478	0.8648
1740.881343	0.8712
1731.538608	0.8685
1743.694204	0.8734
1744.078308	0.8683
1738.40422	0.8744
1735.853337	0.8852
1734.329741	0.8735
1741.24418	0.8735
1730.8635	0.8814
1739.267661	0.8763
1741.892314	0.8666
1736.435506	0.8626
1743.53463	0.8669
1744.907392	0.8573
1746.576313	0.8565
1751.194058	0.8769
1744.131499	0.8718
1742.038736	0.8761
1740.478222	0.8764
1737.950044	0.8654
1736.233734	0.871
1740.033063	0.8751
1736.92083	0.8724
1728.213242	0.8712
1743.685785	0.8734
1743.655175	0.8728
1733.490459	0.8707
1740.024134	0.8827
1737.584985	0.8778
1735.966478	0.8703
1743.429878	0.8683
1738.460385	0.8783
1735.72968	0.8776
1735.304071	0.8783
1743.909803	0.8786
1743.89819	0.8782
1734.199431	0.8772
1749.771244	0.8753
1734.81944	0.8764
1744.125755	0.8787
1745.209298	0.8768
1752.52159	0.8711
1738.498774	0.8717
1738.85073	0.8734
1742.065675	0.8763
1744.66431	0.8814
1744.267742	0.8714
1740.60882	0.8789
1739.287184	0.8751
1738.630784	0.8706
1742.428632	0.8826
1739.436419	0.877
1743.618713	0.8821
1738.747992	0.8661
1741.644051	0.8788
1741.212396	0.8694
1735.235777	0.8724
1747.108535	0.8689
1742.087323	0.8701
1741.196028	0.8626
1732.466061	0.8654
1744.915828	0.8562
1737.281105	0.862
1744.752156	0.8564
1742.449593	0.8509
1746.634283	0.8547
1742.007068	0.857
1751.422837	0.8522
1739.703879	0.8609
1749.961467	0.8545
1741.985974	0.8588
1740.091174	0.865
1750.652198	0.8637
1751.898727	0.8621
1746.18846	0.8566
1746.859473	0.8587
1747.551829	0.8478
1747.901506	0.8559
1740.966904	0.8598
1749.503221	0.8601
1740.487541	0.8667
1741.848366	0.8575
1745.166214	0.859
1744.330131	0.8465
1748.586608	0.8529
1756.576641	0.8464
1746.516938	0.8595
1746.925266	0.8519
1751.382433	0.8484
1747.289646	0.8521
1748.155901	0.8427
1753.651883	0.8513
1753.528874	0.8532
1747.897832	0.8489
1755.826273	0.8533
1747.99422	0.8486
1758.698632	0.8524
1750.773978	0.8573
1744.164866	0.858
1750.49921	0.857
1743.99951	0.8503
1750.788073	0.8458
1751.737739	0.85
1756.657678	0.8442
1747.278747	0.8482
1743.951902	0.8619
1739.009373	0.8481
1741.991383	0.8735
1757.237628	0.8637
1754.243755	0.8616
1751.458107	0.8693
1745.664244	0.8671
1743.905805	0.872
1755.528305	0.8705
1748.182859	0.8644
1746.523862	0.8727
1741.254529	0.8579
1750.560607	0.8778
1750.453852	0.8665
1752.635636	0.869
1762.133713	0.8703
1754.989964	0.8727
1756.578242	0.874
1749.032628	0.8788
1748.202491	0.8752
1749.148983	0.8628
1754.839592	0.8757
1745.797463	0.8762
1745.327992	0.8756
1755.021513	0.8755
1735.914837	0.8735
1753.287536	0.8661
1755.400453	0.8702
1752.187852	0.8771
1752.486796	0.8784
1750.644357	0.861
1754.143312	0.8772
1752.64153	0.8776
1747.610918	0.8755
1747.294742	0.8798
1754.611933	0.8672
1746.040265	0.8696
1751.697812	0.859
1746.697959	0.876
1751.231184	0.8736
1762.920444	0.8795
1758.818444	0.8562
1747.819451	0.8627
1751.246803	0.8634
1757.22831	0.8704
1755.604255	0.8725
1749.747054	0.8567
1750.100649	0.8765
1751.413218	0.8807
1759.599773	0.8824
1758.142822	0.8572
1752.866323	0.8665
1756.183031	0.8757
1753.047821	0.8663
1746.142012	0.8732
1749.636967	0.8742
1763.646582	0.8771
1746.402645	0.8662
1743.780017	0.8625
1762.405223	0.8657
1749.08755	0.8779
1754.409442	0.8765
1751.449112	0.863
1754.32144	0.8699
1756.432326	0.8608
1748.921805	0.8799
1753.202036	0.8789
1757.434553	0.8791
1753.218956	0.8698
1759.048681	0.8639
1756.379515	0.8742
1754.259582	0.8752
1754.300282	0.8827
1759.451104	0.8791
1757.784121	0.8689
1757.46997	0.8735
1754.669529	0.8771
1749.73813	0.8663
1755.450703	0.8615
1755.636851	0.8873
1750.307125	0.8591
1754.010318	0.8745
1748.62259	0.8773
1757.680828	0.8672
1756.600832	0.8735
1749.528246	0.8834
1746.532406	0.8673
1753.870303	0.8769
1751.479856	0.8748
1758.662095	0.8729
1752.10953	0.8703
1752.824236	0.8798
1754.280427	0.8795
1746.097401	0.877
1752.810103	0.8793
1750.896194	0.8599
1758.45646	0.8713
1746.200933	0.8676
1752.95605	0.8698
1749.428923	0.867
1750.95809	0.8701
1750.458556	0.8722
1751.469274	0.8585
1751.912515	0.8728
1756.042777	0.8806
1762.555663	0.8791
1751.413669	0.8745
1748.273443	0.8802
1753.914906	0.8786
1751.480839	0.8722
1751.243685	0.8757
1754.255866	0.8655
1748.385171	0.8838
1753.260767	0.8704
1751.116228	0.8661
1747.561588	0.873
1750.188003	0.8759
1747.576249	0.8699
1757.02118	0.8697
1749.117611	0.8879
1754.215938	0.8726
1751.003838	0.8768
1755.34542	0.8826
1750.301291	0.8797
1746.528005	0.8789
1757.018632	0.8766
1744.862425	0.8755
1752.795707	0.8749
1747.626198	0.8711
1750.057589	0.8761
1749.861392	0.883
1751.111832	0.8683
1757.539293	0.8664
1750.086779	0.8701
1748.934432	0.8774
1744.06333	0.8764
1753.241129	0.8728
1746.119559	0.8728
1752.83994	0.8824
1754.412601	0.8801
1747.75039	0.8814
1748.402931	0.8844
1758.196872	0.876
1743.017488	0.878
1751.492617	0.8727
1745.975681	0.8753
1747.41557	0.8668
1746.145983	0.8792
1745.272857	0.8681
1749.185767	0.8691
1738.726954	0.8725
1743.823416	0.8629
1746.513129	0.8659
1747.105285	0.8658
1749.540132	0.8582
1744.144842	0.8724
1744.493963	0.8762
1747.35656	0.8734
1749.490036	0.8771
1745.032581	0.8725
1747.332766	0.8785
1747.608556	0.8705
1749.413773	0.8792
1742.095815	0.8747
1738.780815	0.8804
1748.938098	0.8749
1743.101549	0.8824
1745.418867	0.8717
1748.077993	0.881
1741.57809	0.8659
1742.931548	0.8669
1739.114283	0.8655
1746.639798	0.876
1735.603215	0.8775
1742.45526	0.8747
1742.195446	0.8532
1746.859682	0.8631
1748.808136	0.87
1744.490536	0.8584
1736.343905	0.856
1750.539969	0.8712
1736.605941	0.8533
1744.997992	0.8516
1743.943749	0.8694
1741.209465	0.8626
1736.755782	0.877
1744.332541	0.8806
1737.121135	0.8638
1742.30401	0.875
1737.762935	0.8606
1747.285151	0.8703
1744.942929	0.8648
1741.663931	0.8811
1747.967401	0.869
1745.310516	0.8586
1736.444709	0.8708
1741.918156	0.8768
1743.975931	0.8713
1736.803071	0.8751
1736.273657	0.8595
1743.388206	0.8773
1739.305549	0.8689
1739.880717	0.8638
1739.591986	0.8757
1743.298387	0.865
1736.757883	0.8715
1750.746195	0.8746
1747.664429	0.8675
1735.299114	0.8691
1741.868648	0.8692
1742.943698	0.8631
1746.213118	0.8722
1746.310796	0.8548
1734.218467	0.8705
1742.260819	0.8707
1736.829101	0.8776
1736.137452	0.8669
1738.756579	0.8835
1743.781004	0.8591
1750.957826	0.8718
1743.359011	0.8718
1745.554161	0.8804
1743.333178	0.873
1748.182939	0.8725
1738.629533	0.8889
1743.308575	0.8749
1737.704429	0.8702
1744.702916	0.8761
1743.044678	0.8822
1746.740206	0.8821
1742.755875	0.8757
1736.098814	0.8807
1743.738495	0.8823
1746.043086	0.8804
1733.7486	0.8766
1742.235865	0.8704
1752.712066	0.8733
1741.691868	0.8742
1740.197293	0.887
1748.037213	0.8715
1740.6788	0.872
1741.309228	0.8791
